Structure-Preserving Model Reduction for Dissipative Mechanical Systems

Suppressing vibrations in mechanical systems, usually described by second-order dynamical models, is a challenging task in mechanical engineering in terms of computational resources even nowadays. One remedy is structure-preserving model order reduction to construct easy-to-evaluate surrogates for the original dynamical system having the same structure. In our work, we present an overview of recently developed structure-preserving model reduction methods for second-order systems. These methods are based on modal and balanced truncation in different variants, as well as on rational interpolation. Numerical examples are used to illustrate the effectiveness of all described methods.

==> graphics/data/butterfly_gyro_freq.dat <==
100	0.000209692	0.000209701	0.00144979
153.993	0.000209694	0.000209704	0.00144978
237.137	0.000209699	0.000209709	0.00144975
365.174	0.000209712	0.000209722	0.00144967
562.341	0.000209742	0.000209752	0.00144948
865.964	0.000209813	0.000209823	0.00144904
1333.52	0.000209981	0.000209991	0.001448
2053.53	0.000210383	0.000210393	0.00144553
3162.28	0.000211345	0.000211355	0.00143963
4869.68	0.000213684	0.000213694	0.00142546
6042.96	0.000215951	0.000215962	0.00141198
7498.94	0.000219636	0.000219648	0.00139054
9305.72	0.00022601	0.000226023	0.0013547
10366.3	0.000233784	0.000233802	0.00131191
11547.8	0.000239433	0.000239448	0.0012837
11863.7	0.000242154	0.00024217	0.00127006
12188.1	0.000245606	0.000245623	0.00125302
12864	0.000256123	0.000256144	0.00120325
13215.8	0.000264966	0.000264989	0.00116399
13577.3	0.000279314	0.00027934	0.00110509
13948.6	0.000306464	0.000306494	0.00100804
14330.1	0.00037177	0.000371806	0.000831718
14722.1	0.000618178	0.000618218	0.000500668
14922	0.00113163	0.00113167	0.000273636
15023	0.00169333	0.00169334	0.000182916
15048.4	0.00180123	0.00180124	0.000171968
15061.1	0.00182968	0.00182969	0.000169299
15073.8	0.00183665	0.00183665	0.000168664
15099.2	0.00178516	0.00178515	0.000173541
15124.7	0.00166592	0.0016659	0.000185971
15175.8	0.00136148	0.00136146	0.000227586
15227.1	0.00109901	0.00109898	0.000281975
15330.2	0.00076996	0.000769925	0.000402587
15538.4	0.000495241	0.000495209	0.000626247
15963.4	0.000340991	0.000340965	0.000910562
16400	0.000298699	0.00029868	0.00104072
16511	0.000293589	0.000293572	0.00105916
16622.8	0.000289622	0.000289607	0.00107401
16848.5	0.000284146	0.000284133	0.0010954
17077.4	0.000280909	0.000280898	0.00110875
17193	0.000279877	0.000279867	0.00111321
17309.4	0.000279145	0.000279136	0.00111651
17544.5	0.000278397	0.000278389	0.00112028
17663.2	0.000278311	0.000278304	0.00112103
17782.8	0.000278383	0.000278376	0.00112114
18269.2	0.000279886	0.000279881	0.00111678
18768.8	0.000282815	0.000282812	0.00110695
19809.6	0.000291625	0.000291625	0.0010772
22067.3	0.000319186	0.000319189	0.000992227
23291	0.000338839	0.000338844	0.000939196
24582.4	0.000364108	0.000364116	0.000878761
27384.2	0.000461095	0.000461126	0.000702955
30505.3	0.000592452	0.000592445	0.000556158
32196.8	0.000741218	0.000741214	0.000448934
33982.1	0.00102465	0.00102464	0.0003284
35866.4	0.00175166	0.00175166	0.000194553
36847.3	0.00274722	0.00274722	0.000124919
37347.9	0.00373498	0.00373498	9.22213e-05
37600.6	0.00442535	0.00442535	7.79813e-05
37855.2	0.00517843	0.00517843	6.67687e-05
38111.4	0.00571474	0.00571474	6.06207e-05
38175.7	0.00576467	0.00576467	6.01252e-05
38207.9	0.00577334	0.00577334	6.00498e-05
38240.1	0.00577083	0.00577083	6.00908e-05
38369.3	0.00565163	0.00565163	6.14193e-05
38629.1	0.00502406	0.00502406	6.92309e-05
38890.5	0.00423258	0.00423258	8.23457e-05
39954.2	0.0022077	0.0022077	0.000159232
41047	0.00140851	0.00140851	0.000251887
42169.7	0.00101391	0.00101391	0.000353396
44507.9	0.000631623	0.000631625	0.00058
46975.9	0.000446596	0.000446599	0.00084189
52329.9	0.000269277	0.000269278	0.00149545
55231.6	0.000221144	0.000221144	0.00191028
58294.2	0.000186854	0.000186854	0.00241528
61526.5	0.0001629	0.000162899	0.00308592
63209.3	0.000154702	0.0001547	0.00351649
64067.9	0.000151753	0.000151751	0.00367887
64122	0.000151598	0.000151596	0.00368402
64176.1	0.000151448	0.000151445	0.00368832
64284.4	0.000151158	0.000151156	0.00369421
64392.9	0.000150884	0.000150881	0.00369624
64447.2	0.000150753	0.00015075	0.00369574
64501.6	0.000150625	0.000150623	0.0036942
64938.2	0.000149764	0.000149761	0.00364382
65377.7	0.000149201	0.000149199	0.00353642
65820.2	0.000148983	0.00014898	0.00340421
66042.6	0.000149018	0.000149015	0.00334005
66265.7	0.00014916	0.000149157	0.00328133
66714.3	0.000149792	0.000149789	0.00318493
67165.8	0.000150942	0.000150938	0.00311507
67279.2	0.000151317	0.000151313	0.00310088
67392.8	0.000151728	0.000151724	0.00308772
67506.5	0.000152176	0.000152172	0.00307544
67620.5	0.000152661	0.000152657	0.0030639
67677.5	0.000152918	0.000152914	0.00305838
67734.6	0.000153183	0.000153179	0.003053
67848.9	0.000153742	0.000153738	0.00304263
67963.4	0.000154338	0.000154334	0.00303269
68078.2	0.000154968	0.000154964	0.00302312
68308.2	0.000156326	0.000156321	0.00300487
68539	0.000157794	0.000157789	0.00298771
69469.9	0.00016373	0.000163727	0.00294039
69528.5	0.000164023	0.00016402	0.00293969
69587.2	0.000164296	0.000164293	0.00293943
69704.6	0.000164771	0.000164768	0.00294037
69763.4	0.000164968	0.000164966	0.00294166
69822.3	0.000165136	0.000165133	0.00294353
69940.2	0.000165369	0.000165367	0.00294924
70058.2	0.000165453	0.000165451	0.00295783
70117.3	0.000165433	0.000165431	0.00296331
70176.5	0.000165368	0.000165367	0.00296965
70294.9	0.000165097	0.000165096	0.00298503
70354.2	0.000164887	0.000164886	0.00299417
70413.6	0.000164626	0.000164625	0.00300432
72339.4	0.000133796	0.000133805	0.00393552
76350.6	8.92171e-05	8.92302e-05	0.00688605
78438.9	8.12464e-05	8.12594e-05	0.00834441
80584.2	7.57793e-05	7.57921e-05	0.0101012
85052.6	6.79973e-05	6.80079e-05	0.0160581
89768.7	6.22952e-05	6.22812e-05	0.0299315
92224	5.91232e-05	5.90906e-05	0.0359352
92301.8	5.90253e-05	5.89925e-05	0.0359796
92379.6	5.89279e-05	5.88949e-05	0.036014
92535.5	5.87343e-05	5.87011e-05	0.0360538
92613.6	5.86383e-05	5.8605e-05	0.0360596
92691.7	5.85427e-05	5.85094e-05	0.0360562
92848.2	5.83531e-05	5.83198e-05	0.0360232
93004.9	5.81655e-05	5.81323e-05	0.0359569
93161.9	5.79801e-05	5.7947e-05	0.0358601
93476.6	5.76157e-05	5.75833e-05	0.0355853
94746.4	5.62435e-05	5.62159e-05	0.0338151
97337.7	5.38461e-05	5.38291e-05	0.0302352
98659.9	5.27808e-05	5.27676e-05	0.0292246
99327.7	5.22753e-05	5.22637e-05	0.0289388
99663.3	5.20288e-05	5.2018e-05	0.0288486
100000	5.17864e-05	5.17762e-05	0.0287925
100169	5.16667e-05	5.16568e-05	0.028777
100338	5.15479e-05	5.15383e-05	0.0287697
100507	5.14301e-05	5.14208e-05	0.0287705
100677	5.13132e-05	5.13042e-05	0.0287794
100847	5.11973e-05	5.11885e-05	0.0287963
101017	5.10823e-05	5.10738e-05	0.0288211
101358	5.08551e-05	5.0847e-05	0.0288942
101529	5.07428e-05	5.0735e-05	0.0289423
101701	5.06315e-05	5.06239e-05	0.028998
101872	5.0521e-05	5.05136e-05	0.0290614
102044	5.04114e-05	5.04042e-05	0.0291323
102389	5.01948e-05	5.0188e-05	0.0292967
102562	5.00878e-05	5.00811e-05	0.0293901
102735	4.99817e-05	4.99752e-05	0.0294909
103430	4.95657e-05	4.95596e-05	0.0299682
104131	4.9163e-05	4.91572e-05	0.0305643
105545	4.83966e-05	4.83911e-05	0.0321194
111397	4.58371e-05	4.58212e-05	0.0437958
114444	4.48626e-05	4.48288e-05	0.0525227
117574	4.40934e-05	4.40358e-05	0.0583476
117674	4.40725e-05	4.40143e-05	0.0583892
117773	4.40518e-05	4.39931e-05	0.0584196
117972	4.4011e-05	4.39511e-05	0.0584465
118071	4.39908e-05	4.39305e-05	0.0584428
118171	4.39708e-05	4.391e-05	0.0584276
118370	4.39314e-05	4.38697e-05	0.0583623
118570	4.38927e-05	4.38303e-05	0.0582507
118770	4.38548e-05	4.37917e-05	0.058093
119171	4.3781e-05	4.37169e-05	0.0576423
120790	4.35151e-05	4.34518e-05	0.0542608
124094	4.314e-05	4.30921e-05	0.043818
127488	4.301e-05	4.29791e-05	0.0343617
130975	4.31654e-05	4.31445e-05	0.027814
134557	4.36524e-05	4.36322e-05	0.0235339
138237	4.45276e-05	4.45014e-05	0.0201212
142018	4.5861e-05	4.58312e-05	0.0167437
145902	4.77514e-05	4.77228e-05	0.0136416
153993	5.3662e-05	5.36406e-05	0.0089612
162531	6.19761e-05	6.19635e-05	0.00601188
164739	6.37022e-05	6.36921e-05	0.00552225
165854	6.43287e-05	6.432e-05	0.00531784
166977	6.47326e-05	6.47252e-05	0.00514173
167541	6.48356e-05	6.48289e-05	0.00506461
168107	6.48648e-05	6.48587e-05	0.00499493
168675	6.48148e-05	6.48095e-05	0.00493282
169245	6.46812e-05	6.46766e-05	0.00487834
169817	6.44601e-05	6.44561e-05	0.00483159
170390	6.41488e-05	6.41455e-05	0.00479262
171544	6.32499e-05	6.32479e-05	0.00473809
172123	6.26628e-05	6.26614e-05	0.00472253
172414	6.23355e-05	6.23345e-05	0.00471765
172559	6.21636e-05	6.21628e-05	0.00471594
172705	6.19863e-05	6.19856e-05	0.00471471
172996	6.16156e-05	6.16153e-05	0.00471367
173142	6.14224e-05	6.14222e-05	0.00471387
173288	6.1224e-05	6.12239e-05	0.00471455
173581	6.0812e-05	6.08122e-05	0.00471731
173727	6.05985e-05	6.05989e-05	0.0047194
173874	6.03803e-05	6.03808e-05	0.00472195
175051	5.84723e-05	5.84739e-05	0.00475889
176236	5.63167e-05	5.63194e-05	0.0048242
181056	4.64526e-05	4.64583e-05	0.00533412
191095	2.91591e-05	2.91667e-05	0.00718025
212875	1.25208e-05	1.25261e-05	0.012597
237137	6.33217e-06	6.33408e-06	0.020033
264165	3.55674e-06	3.55498e-06	0.0302039
278813	2.74239e-06	2.73884e-06	0.0355399
286438	2.42251e-06	2.41812e-06	0.0376279
290329	2.28003e-06	2.27524e-06	0.0384312
294273	2.14788e-06	2.14269e-06	0.0390646
310590	1.70631e-06	1.69954e-06	0.0403837
327812	1.37354e-06	1.36514e-06	0.0416512
336778	1.23817e-06	1.22892e-06	0.0428275
345989	1.11951e-06	1.10943e-06	0.0444432
365174	9.23238e-07	9.11509e-07	0.0488912
385423	7.69849e-07	7.5656e-07	0.0546988
406794	6.48626e-07	6.33911e-07	0.0616126
453158	4.73452e-07	4.56445e-07	0.078133
504807	3.56656e-07	3.38171e-07	0.0979092
562341	2.75585e-07	2.56218e-07	0.121817
697831	1.73588e-07	1.54041e-07	0.184834
865964	1.13467e-07	9.60705e-08	0.266781
964662	9.18667e-08	7.64588e-08	0.312871
1.07461e+06	7.39366e-08	6.10485e-08	0.361599
1.19709e+06	5.89394e-08	4.88582e-08	0.412956
1.33352e+06	4.65029e-08	3.91683e-08	0.466746
1.65482e+06	2.83349e-08	2.52584e-08	0.579249
2.05353e+06	1.71691e-08	1.63342e-08	0.695266
2.5483e+06	1.05731e-08	1.05801e-08	0.813675
3.16228e+06	6.72194e-09	6.85964e-09	0.931425
3.92419e+06	4.46916e-09	4.45005e-09	1.0384
4.37144e+06	3.71341e-09	3.58476e-09	1.08324
4.86968e+06	3.12213e-09	2.88793e-09	1.12039
6.04296e+06	2.26758e-09	1.8746e-09	1.17097
7.49894e+06	1.67514e-09	1.217e-09	1.19642
9.30572e+06	1.23221e-09	7.90165e-10	1.20795
1.15478e+07	8.90368e-10	5.13062e-10	1.21444
1.43301e+07	6.28276e-10	3.33149e-10	1.221
1.77828e+07	4.32604e-10	2.16331e-10	1.23015
2.20673e+07	2.91238e-10	1.40477e-10	1.24283
2.73842e+07	1.92332e-10	9.12214e-11	1.25893
3.39821e+07	1.25085e-10	5.92367e-11	1.27718
4.21697e+07	8.04617e-11	3.84669e-11	1.29476
5.23299e+07	5.14285e-11	2.49796e-11	1.30682
6.49382e+07	3.28109e-11	1.62212e-11	1.30658
8.05842e+07	2.09758e-11	1.05337e-11	1.28654
1e+08	1.34736e-11	6.84041e-12	1.241


==> graphics/data/butterfly_gyro_freq_zoom.dat <==
5000	0.000213908	0.000213918
6667.61	0.000217404	0.000217415
8891.4	0.000224313	0.000224326
10267.6	0.000231914	0.000231931
11856.9	0.000242089	0.000242105
12291.2	0.00024687	0.000246888
12741.5	0.000253738	0.000253758
12972.8	0.0002585	0.000258522
13208.2	0.000264735	0.000264758
13448	0.000273302	0.000273327
13692.1	0.000285821	0.000285848
13940.6	0.000305646	0.000305676
14193.7	0.000340643	0.000340677
14451.3	0.000412965	0.000413002
14713.6	0.000607167	0.000607207
14846.6	0.000860439	0.000860478
14913.5	0.00109383	0.00109386
14980.7	0.00144506	0.00144509
15048.2	0.00180074	0.00180075
15065.2	0.00183435	0.00183435
15082.1	0.00182908	0.00182908
15116.1	0.00171182	0.0017118
15184.2	0.00131374	0.00131371
15252.6	0.000995642	0.000995608
15390.4	0.000656543	0.000656507
15529.5	0.000501987	0.000501954
15811.4	0.000374121	0.000374092
16098.4	0.000322272	0.000322248
16243.8	0.00030865	0.00030863
16390.6	0.000299196	0.000299177
16538.7	0.000292508	0.000292492
16688.1	0.000287734	0.000287719
16838.9	0.000284326	0.000284313
16991	0.00028192	0.000281908
17144.6	0.000280269	0.000280258
17299.5	0.000279197	0.000279187
17613.5	0.000278327	0.00027832
17933.2	0.000278661	0.000278655
18258.7	0.000279837	0.000279833
19620.9	0.000289816	0.000289815
21084.8	0.000305883	0.000305885
22657.9	0.000328212	0.000328216
24348.4	0.000359123	0.000359131
25240.3	0.000379272	0.000379282
26165	0.000404376	0.000404391
28117.1	0.000482232	0.000482202
30214.8	0.000573305	0.000573297
31321.7	0.000655122	0.000655117
32469.1	0.000773302	0.000773298
34891.5	0.00128018	0.00128018
36169.7	0.00197688	0.00197688
37494.7	0.00412153	0.00412153
38175.3	0.00576449	0.00576449
38218.2	0.00577376	0.00577376
38261.2	0.00576312	0.00576312
38347.4	0.00568356	0.00568355
38520.2	0.00533019	0.00533019
38868.3	0.00429811	0.00429811
40292.1	0.00188484	0.00188484
41768.1	0.00112809	0.00112808
43298.2	0.000786593	0.000786588
46528.6	0.000471944	0.000471947
50000	0.000326185	0.000326186
53730.4	0.000243631	0.000243632
55698.7	0.00021501	0.00021501
57739.1	0.000192122	0.000192122
59854.3	0.000173929	0.000173928
62046.9	0.000160046	0.000160045
64319.8	0.000151066	0.000151064
64392.2	0.000150885	0.000150883
64464.6	0.000150711	0.000150709
64609.8	0.000150385	0.000150383
64682.4	0.000150234	0.000150231
64755.2	0.00015009	0.000150087
64901	0.000149826	0.000149823
65487.4	0.000149113	0.00014911
65782.5	0.000148987	0.000148984
66079	0.000149034	0.000149031
66376.9	0.000149272	0.000149269
66676.1	0.000149719	0.000149716
67278.5	0.000151314	0.00015131
67354.2	0.000151584	0.00015158
67429.9	0.00015187	0.000151866
67581.7	0.000152492	0.000152488
67733.9	0.00015318	0.000153176
67810.1	0.000153549	0.000153544
67886.4	0.000153933	0.000153929
69118.6	0.000161653	0.00016165
69196.4	0.000162148	0.000162145
69274.2	0.000162627	0.000162624
69430.2	0.00016352	0.000163517
69586.5	0.000164293	0.00016429
69664.7	0.000164621	0.000164619
69743.1	0.000164904	0.000164901
69900.1	0.000165306	0.000165304
69978.7	0.000165414	0.000165412
70057.5	0.000165453	0.000165451
70215.2	0.000165301	0.000165299
70294.2	0.000165099	0.000165098
70373.2	0.000164809	0.000164808
71650.6	0.000147933	0.000147939
74275.4	0.000104107	0.00010412
75623.6	9.32392e-05	9.32522e-05
76996.3	8.63078e-05	8.63209e-05
79816.9	7.75412e-05	7.7554e-05
82740.9	7.15916e-05	7.16039e-05
85771.9	6.70296e-05	6.7039e-05
88914	6.3322e-05	6.33161e-05
90527.9	6.13283e-05	6.13067e-05
91345.8	6.02562e-05	6.02278e-05
91551.5	5.99873e-05	5.99575e-05
91757.6	5.97195e-05	5.96887e-05
91964.1	5.94536e-05	5.94218e-05
92067.6	5.93214e-05	5.92893e-05
92171.1	5.91899e-05	5.91574e-05
92586.6	5.86715e-05	5.86382e-05
92690.8	5.85439e-05	5.85106e-05
92795	5.84172e-05	5.83839e-05
93003.9	5.81667e-05	5.81335e-05
93108.5	5.80428e-05	5.80097e-05
93213.3	5.79199e-05	5.7887e-05
93423.1	5.76769e-05	5.76444e-05
93844.2	5.72026e-05	5.71714e-05
95547.6	5.54509e-05	5.54268e-05
97282	5.38931e-05	5.38758e-05
98161	5.31723e-05	5.31578e-05
99047.8	5.24846e-05	5.24724e-05
99270.8	5.23176e-05	5.23059e-05
99494.3	5.21523e-05	5.21411e-05
99942.7	5.18273e-05	5.1817e-05
100168	5.16674e-05	5.16575e-05
100393	5.15092e-05	5.14998e-05
100619	5.13528e-05	5.13437e-05
100846	5.1198e-05	5.11893e-05
101073	5.10449e-05	5.10365e-05
101300	5.08934e-05	5.08853e-05
101528	5.07435e-05	5.07357e-05
101643	5.06692e-05	5.06615e-05
101757	5.05952e-05	5.05877e-05
101986	5.04485e-05	5.04412e-05
102101	5.03757e-05	5.03686e-05
102216	5.03034e-05	5.02963e-05
102446	5.01597e-05	5.01529e-05
102676	5.00177e-05	5.00111e-05
103139	4.9738e-05	4.97318e-05
103604	4.94644e-05	4.94584e-05
104540	4.89347e-05	4.89291e-05
106438	4.79442e-05	4.79383e-05
110337	4.62321e-05	4.62199e-05
114379	4.48811e-05	4.48478e-05
115412	4.46009e-05	4.45595e-05
116455	4.43434e-05	4.42937e-05
117507	4.41077e-05	4.40505e-05
117639	4.40797e-05	4.40218e-05
117772	4.40521e-05	4.39933e-05
118037	4.39978e-05	4.39376e-05
118169	4.39711e-05	4.39103e-05
118302	4.39447e-05	4.38833e-05
118435	4.39187e-05	4.38567e-05
118569	4.3893e-05	4.38305e-05
122912	4.32471e-05	4.31927e-05
127415	4.301e-05	4.29787e-05
132082	4.32793e-05	4.32597e-05
136921	4.4169e-05	4.41451e-05
139406	4.48906e-05	4.48627e-05
141937	4.58273e-05	4.57975e-05
147136	4.84744e-05	4.84466e-05
152526	5.23854e-05	5.23625e-05
155295	5.4865e-05	5.48449e-05
156698	5.62226e-05	5.62039e-05
157404	5.69248e-05	5.69068e-05
157759	5.72806e-05	5.7263e-05
157936	5.74594e-05	5.7442e-05
158114	5.76389e-05	5.76216e-05
169910	6.44154e-05	6.44116e-05
170102	6.43168e-05	6.43132e-05
170293	6.42081e-05	6.42047e-05
170676	6.39599e-05	6.3957e-05
171446	6.33405e-05	6.33384e-05
171832	6.29695e-05	6.29679e-05
172218	6.25582e-05	6.2557e-05
172606	6.21073e-05	6.21066e-05
172995	6.1618e-05	6.16177e-05
173384	6.10914e-05	6.10915e-05
173774	6.0529e-05	6.05295e-05
174166	5.99325e-05	5.99334e-05
174558	5.93038e-05	5.9305e-05
175344	5.79575e-05	5.79595e-05
175739	5.72445e-05	5.72467e-05
176135	5.65078e-05	5.65104e-05
179332	5.00475e-05	5.00524e-05
182587	4.33387e-05	4.3345e-05
189276	3.16964e-05	3.17039e-05
196209	2.32956e-05	2.3303e-05
210848	1.33932e-05	1.33989e-05
226579	8.31177e-06	8.31519e-06
243484	5.45469e-06	5.4557e-06
261650	3.7312e-06	3.72976e-06
281171	2.63718e-06	2.63337e-06
286274	2.4288e-06	2.42443e-06
291471	2.24057e-06	2.23566e-06
296761	2.07023e-06	2.0648e-06
302148	1.91582e-06	1.90986e-06
313217	1.64811e-06	1.64109e-06
324691	1.42607e-06	1.41796e-06
330585	1.32933e-06	1.32067e-06
336585	1.24086e-06	1.23163e-06
348915	1.08551e-06	1.07517e-06
361697	9.54543e-07	9.43102e-07
374947	8.43559e-07	8.31052e-07
432982	5.3843e-07	5.22287e-07
500000	3.65319e-07	3.46937e-07


==> graphics/data/butterfly_gyro_pdp.dat <==
38222	1e-07
38222	0.00577283
15071.7	1e-07
15071.7	0.00183232
10632.9	1e-07
10632.9	0.000234252
27706.9	1e-07
27706.9	0.000465872
70828.7	1e-07
70828.7	0.000158792
171509	1e-07
171509	6.32791e-05
15776.1	1e-07
15776.1	0.000390135
44073.5	1e-07
44073.5	0.000711076
89841.1	1e-07
89841.1	6.21767e-05
64647.9	1e-07
64647.9	0.000150306


==> graphics/data/singlechain_time.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	6.27865e-07	1.24359e-06	8.43596e-07	1.2723e-06	8.00086e-07	6.83366e-07	8.4643e-07	1.39789e-06	9.86761e-07	9.71868e-07	3.40515e-07	1.01718e-06	2.71836e-07	8.76041e-08	3.44988e-07	1.21542e-06	5.66489e-07
0.2	3.7724e-06	6.18892e-06	4.61653e-06	6.30203e-06	4.43523e-06	3.98538e-06	4.61816e-06	6.79754e-06	5.17611e-06	3.81428e-06	1.33239e-06	3.99282e-06	1.04622e-06	3.3616e-07	1.33496e-06	4.77493e-06	2.21564e-06
0.3	1.19649e-05	1.72751e-05	1.38129e-05	1.75248e-05	1.33851e-05	1.24195e-05	1.379e-05	1.86209e-05	1.50361e-05	8.38171e-06	2.91685e-06	8.77591e-06	2.24172e-06	7.1756e-07	2.88075e-06	1.05059e-05	4.84755e-06
0.4	2.77534e-05	3.69591e-05	3.09442e-05	3.73943e-05	3.01474e-05	2.85166e-05	3.08546e-05	3.93077e-05	3.30524e-05	1.45304e-05	5.03628e-06	1.52173e-05	3.77862e-06	1.20453e-06	4.89495e-06	1.82375e-05	8.36395e-06
0.5	5.36988e-05	6.77121e-05	5.85355e-05	6.8378e-05	5.72334e-05	5.48206e-05	5.83186e-05	7.13122e-05	6.17248e-05	2.21188e-05	7.63431e-06	2.317e-05	5.57906e-06	1.7707e-06	7.29204e-06	2.78013e-05	1.26683e-05
0.6	9.23706e-05	0.000112015	9.91216e-05	0.000112954	9.71647e-05	9.38851e-05	9.86988e-05	0.000117099	0.000103563	3.10075e-05	1.0656e-05	3.24892e-05	7.5672e-06	2.39059e-06	9.98858e-06	3.90311e-05	1.76662e-05
0.7	0.000146343	0.000172356	0.000155243	0.000173607	0.000152469	0.000148269	0.000154518	0.000179138	0.000161083	4.10598e-05	1.40477e-05	4.3033e-05	9.66935e-06	3.03975e-06	1.29033e-05	5.17637e-05	2.32652e-05
0.8	0.000218192	0.000251226	0.000229442	0.000252823	0.000225677	0.000220533	0.000228302	0.000259904	0.000236803	5.21417e-05	1.77576e-05	5.46621e-05	1.18141e-05	3.69469e-06	1.59574e-05	6.58388e-05	2.93752e-05
0.9	0.00031049	0.000351114	0.00032426	0.00035309	0.000319317	0.000313235	0.000322575	0.00036187	0.00033324	6.41223e-05	2.17352e-05	6.72403e-05	1.39324e-05	4.33298e-06	1.90745e-05	8.10996e-05	3.59086e-05
1	0.000425803	0.000474506	0.000442232	0.000476889	0.000435913	0.000428929	0.000439856	0.000487506	0.000452906	7.68737e-05	2.5932e-05	8.06348e-05	1.59578e-05	4.93327e-06	2.21807e-05	9.73925e-05	4.27804e-05
1.1	0.000566688	0.000623879	0.000585885	0.000626695	0.000577982	0.000570157	0.000582656	0.000639272	0.000598307	9.02716e-05	3.03009e-05	9.4716e-05	1.78263e-05	5.4753e-06	2.52051e-05	0.000114568	4.99082e-05
1.2	0.000735687	0.000801699	0.000757732	0.00080497	0.000748026	0.00073945	0.000753476	0.000819619	0.000771934	0.000104195	3.47969e-05	0.000109358	1.94767e-05	5.93992e-06	2.80792e-05	0.00013248	5.72127e-05
1.3	0.000935326	0.00101042	0.000960273	0.00101416	0.000948536	0.000939323	0.0009548	0.00103098	0.000976264	0.000118527	3.93768e-05	0.00012444	2.08506e-05	6.30913e-06	3.07379e-05	0.000150988	6.46173e-05
1.4	0.00116811	0.00125247	0.00119599	0.00125671	0.00118198	0.00117227	0.00118909	0.00127578	0.00121376	0.000133155	4.39994e-05	0.000139842	2.18924e-05	6.56605e-06	3.31187e-05	0.000169953	7.20485e-05
1.5	0.00143652	0.00153027	0.00146733	0.00153501	0.00145081	0.00144076	0.0014588	0.00155642	0.00148685	0.000147968	4.86253e-05	0.000155451	2.25494e-05	6.695e-06	3.51623e-05	0.000189244	7.94361e-05
1.6	0.00174301	0.00184619	0.00177673	0.00185145	0.00175744	0.00174725	0.00176634	0.00187526	0.00179795	0.000162862	5.32172e-05	0.000171158	2.27718e-05	6.68142e-06	3.68126e-05	0.000208732	8.67129e-05
1.7	0.00209001	0.00220262	0.00212659	0.0022084	0.00210428	0.00209414	0.0021141	0.00223465	0.00214945	0.000177736	5.77399e-05	0.000186857	2.2513e-05	6.51195e-06	3.80165e-05	0.000228294	9.38152e-05
1.8	0.00247991	0.00260186	0.00251929	0.00260817	0.00249368	0.00248382	0.00250444	0.00263691	0.0025437	0.000192494	6.216e-05	0.000202446	2.17293e-05	6.17438e-06	3.87242e-05	0.000247811	0.000100682
1.9	0.00291506	0.00304623	0.00295716	0.00305307	0.00292797	0.00291865	0.0029397	0.00308433	0.00298301	0.000207042	6.64466e-05	0.000217831	2.03801e-05	5.65767e-06	3.88893e-05	0.000267171	0.000107258
2	0.00339778	0.00353798	0.00344249	0.00354535	0.00340946	0.00340092	0.00342216	0.00357915	0.00346968	0.000221294	7.05704e-05	0.000232918	1.8428e-05	4.95192e-06	3.84686e-05	0.000286265	0.000113487
2.1	0.00393035	0.00407934	0.00397755	0.00408723	0.00394039	0.00393292	0.00395406	0.00412358	0.00400595	0.000235166	7.45046e-05	0.000247621	1.58387e-05	4.0484e-06	3.74221e-05	0.000304989	0.000119321
2.2	0.004515	0.00467249	0.00456456	0.0046809	0.00452297	0.00451686	0.00453763	0.00471979	0.00459401	0.000248579	7.82242e-05	0.000261858	1.25809e-05	2.9395e-06	3.57132e-05	0.000323247	0.000124712
2.3	0.00515391	0.00531956	0.00520567	0.00532848	0.00515937	0.00515493	0.00517501	0.00536991	0.00523603	0.00026146	8.17065e-05	0.000275551	8.62663e-06	1.61873e-06	3.33087e-05	0.000340946	0.000129618
2.4	0.00584922	0.00602264	0.00590302	0.00603207	0.00585172	0.00584927	0.00586833	0.00607602	0.00593411	0.00027374	8.49308e-05	0.000288627	3.95084e-06	8.06995e-08	3.01786e-05	0.000357998	0.000133999
2.5	0.006603	0.00678379	0.00665868	0.00679371	0.00660207	0.00660194	0.00661966	0.00684015	0.00669032	0.000285353	8.78785e-05	0.000301018	1.46827e-06	1.67891e-06	2.62965e-05	0.000374322	0.000137819
2.6	0.0074173	0.00760498	0.00747466	0.00761539	0.00741246	0.00741498	0.00743101	0.00766428	0.00750666	0.000296241	9.0533e-05	0.000312662	7.64945e-06	3.66336e-06	2.16388e-05	0.000389842	0.000141045
2.7	0.00829409	0.00848817	0.00835293	0.00849904	0.00828483	0.00829036	0.00830434	0.00855035	0.00838509	0.000306347	9.28798e-05	0.0003235	1.46084e-05	5.87487e-06	1.61857e-05	0.000404487	0.00014365
2.8	0.00923527	0.00943523	0.0092954	0.00944654	0.00922111	0.00923	0.00924156	0.00950021	0.00932752	0.000315621	9.49065e-05	0.000333478	2.23577e-05	8.31467e-06	9.92023e-06	0.000418191	0.000145606
2.9	0.0102427	0.010448	0.0103039	0.0104597	0.0102231	0.0102358	0.0102445	0.0105157	0.0103358	0.000324018	9.66023e-05	0.000342549	3.09072e-05	1.0983e-05	2.82893e-06	0.000430896	0.000146892
3	0.0113182	0.0115282	0.0113803	0.0115404	0.0112927	0.0113094	0.011315	0.0115986	0.0114116	0.000331496	9.79589e-05	0.000350668	4.02634e-05	1.38792e-05	5.09864e-06	0.000442545	0.000147491
3.1	0.0124635	0.0126776	0.0125262	0.0126902	0.0124315	0.0124527	0.0124547	0.0127505	0.0125568	0.000338019	9.89695e-05	0.000357797	5.04303e-05	1.70017e-05	1.38698e-05	0.000453091	0.000147385
3.2	0.0136802	0.0138978	0.0137433	0.0139107	0.0136413	0.0136673	0.0136653	0.0139732	0.013773	0.000343554	9.96293e-05	0.0003639	6.14089e-05	2.0348e-05	2.34888e-05	0.000462489	0.000146565
3.3	0.0149699	0.0151905	0.0150332	0.0152037	0.0149236	0.0149548	0.0149484	0.0152681	0.0150618	0.000348074	9.99354e-05	0.00036895	7.31972e-05	2.39149e-05	3.39569e-05	0.0004707	0.000145021
3.4	0.0163343	0.016557	0.0163975	0.0165705	0.0162799	0.0163167	0.0163056	0.0166369	0.0164247	0.000351557	9.98865e-05	0.00037292	8.5791e-05	2.76981e-05	4.52724e-05	0.000477693	0.000142747
3.5	0.0177746	0.0179989	0.0178376	0.0180127	0.0177118	0.0177545	0.0177382	0.0180809	0.0178631	0.000353982	9.94833e-05	0.00037579	9.9183e-05	3.1693e-05	5.74307e-05	0.000483437	0.000139742
3.6	0.0192924	0.0195175	0.0193549	0.0195316	0.0192205	0.0192696	0.0192477	0.0196015	0.0193785	0.000355337	9.8728e-05	0.000377544	0.000113364	3.58939e-05	7.04246e-05	0.000487911	0.000136008
3.7	0.0208888	0.0211141	0.0209507	0.0211284	0.0208075	0.0208633	0.0208355	0.0212	0.0209722	0.000355609	9.76244e-05	0.000378171	0.00012832	4.02947e-05	8.4244e-05	0.000491096	0.000131546
3.8	0.0225653	0.0227901	0.0226262	0.0228046	0.022474	0.0225369	0.0225027	0.0228776	0.0226454	0.000354795	9.61779e-05	0.000377663	0.000144039	4.48883e-05	9.88762e-05	0.000492978	0.000126366
3.9	0.0243229	0.0245465	0.0243827	0.0245611	0.0242212	0.0242914	0.0242505	0.0246356	0.0243992	0.00035289	9.43954e-05	0.000376017	0.000160503	4.96676e-05	0.000114306	0.000493551	0.000120476
4	0.0261627	0.0263844	0.0262212	0.0263992	0.0260501	0.0261281	0.02608	0.0264749	0.0262348	0.000349898	9.22854e-05	0.000373233	0.000177692	5.46243e-05	0.000130516	0.000492808	0.000113889
4.1	0.0280857	0.0283048	0.0281427	0.0283197	0.0279618	0.0280479	0.0279923	0.0283967	0.0281533	0.000345823	8.98576e-05	0.000369317	0.000195586	5.97502e-05	0.000147486	0.000490753	0.00010662
4.2	0.030093	0.0303088	0.0301482	0.0303237	0.0299573	0.0300518	0.0299883	0.0304017	0.0301555	0.000340676	8.7123e-05	0.000364277	0.000214161	6.50362e-05	0.000165194	0.000487389	9.86869e-05
4.3	0.0321852	0.0323971	0.0322385	0.0324121	0.0320373	0.0321406	0.0320689	0.032491	0.0322423	0.000334468	8.4094e-05	0.000358125	0.000233392	7.0473e-05	0.000183616	0.000482726	9.01101e-05
4.4	0.0343633	0.0345706	0.0344145	0.0345856	0.0342028	0.0343151	0.0342348	0.0346653	0.0344145	0.000327216	8.07841e-05	0.000350878	0.000253252	7.6051e-05	0.000202724	0.000476778	8.0912e-05
4.5	0.0366278	0.0368299	0.0366768	0.0368449	0.0364544	0.036576	0.0364869	0.0369253	0.0366729	0.00031894	7.72078e-05	0.000342555	0.000273713	8.17602e-05	0.000222492	0.000469563	7.11175e-05
4.6	0.0389795	0.0391757	0.039026	0.0391906	0.0387928	0.0389241	0.0388257	0.0392717	0.039018	0.000309663	7.3381e-05	0.000333179	0.000294742	8.75903e-05	0.000242888	0.000461102	6.07536e-05
4.7	0.0414189	0.0416086	0.0414628	0.0416234	0.0412185	0.0413597	0.0412517	0.0417049	0.0414505	0.00029941	6.93201e-05	0.000322775	0.00031631	9.35308e-05	0.000263881	0.000451421	4.98494e-05
4.8	0.0439464	0.044129	0.0439876	0.0441437	0.0437321	0.0438834	0.0437656	0.0442255	0.0439708	0.000288211	6.50427e-05	0.000311373	0.000338382	9.95712e-05	0.000285437	0.000440548	3.84359e-05
4.9	0.0465625	0.0467374	0.0466008	0.0467519	0.0463338	0.0464955	0.0463676	0.046834	0.0465793	0.000276097	6.05673e-05	0.000299005	0.000360924	0.000105701	0.000307522	0.000428516	2.65458e-05
5	0.0492673	0.049434	0.0493027	0.0494483	0.0490241	0.0491964	0.0490582	0.0495305	0.0492763	0.000263101	5.59128e-05	0.000285705	0.0003839	0.000111908	0.000330099	0.000415361	1.42135e-05
5.1	0.0520612	0.0522191	0.0520936	0.0522332	0.0518032	0.0519863	0.0518375	0.0523153	0.0520621	0.000249262	5.10991e-05	0.00027151	0.000407272	0.000118183	0.00035313	0.000401121	1.47527e-06
5.2	0.0549443	0.0550929	0.0549735	0.0551067	0.0546712	0.0548654	0.0547057	0.0551887	0.0549369	0.000234617	4.61466e-05	0.000256461	0.000431004	0.000124515	0.000376578	0.000385838	1.16316e-05
5.3	0.0579166	0.0580554	0.0579426	0.058069	0.0576283	0.0578336	0.0576629	0.0581507	0.0579007	0.000219209	4.10763e-05	0.0002406	0.000455055	0.000130892	0.000400401	0.000369557	2.50681e-05
5.4	0.0609781	0.0611068	0.0610008	0.06112	0.0606744	0.0608911	0.0607091	0.0612013	0.0609535	0.00020308	3.59095e-05	0.00022397	0.000479387	0.000137304	0.000424559	0.000352324	3.87943e-05
5.5	0.0641288	0.0642468	0.0641482	0.0642597	0.0638095	0.0640377	0.0638443	0.0643405	0.0640953	0.000186275	3.06681e-05	0.000206619	0.00050396	0.000143741	0.000449012	0.00033419	5.27691e-05
5.6	0.0673684	0.0674753	0.0673844	0.0674878	0.0670334	0.0672732	0.0670682	0.067568	0.0673259	0.000168842	2.53743e-05	0.000188593	0.000528732	0.000150192	0.000473716	0.000315205	6.69502e-05
5.7	0.0706966	0.0707922	0.0707093	0.0708043	0.0703459	0.0705974	0.0703807	0.0708838	0.0706451	0.000150829	2.00503e-05	0.000169944	0.000553662	0.000156647	0.000498629	0.000295424	8.12948e-05
5.8	0.0741133	0.0741971	0.0741226	0.0742088	0.0737467	0.07401	0.0737815	0.0742875	0.0740526	0.000132286	1.47188e-05	0.000150721	0.000578709	0.000163096	0.000523708	0.000274903	9.57591e-05
5.9	0.0776179	0.0776897	0.0776239	0.0777009	0.0772354	0.0775105	0.0772701	0.0777786	0.077548	0.000113264	9.40245e-06	0.000130978	0.000603832	0.000169529	0.00054891	0.000253698	0.000110299
6	0.08121	0.0812694	0.0812126	0.0812802	0.0808115	0.0810985	0.0808462	0.0813569	0.0811309	9.38151e-05	4.12399e-06	0.000110769	0.000628988	0.000175938	0.00057419	0.00023187	0.000124869
6.1	0.0848889	0.0849358	0.0848883	0.0849461	0.0844745	0.0847734	0.0845091	0.0850217	0.0848006	7.39931e-05	1.09386e-06	9.0149e-05	0.000654136	0.000182313	0.000599505	0.000209478	0.000139425
6.2	0.0886542	0.0886883	0.0886502	0.088698	0.0882239	0.0885347	0.0882583	0.0887724	0.0885567	5.3852e-05	6.22846e-06	6.91732e-05	0.000679233	0.000188646	0.000624811	0.000186584	0.000153921
6.3	0.092505	0.0925262	0.0924978	0.0925353	0.0920588	0.0923815	0.0920931	0.0926084	0.0923983	3.34464e-05	1.12573e-05	4.78984e-05	0.000704239	0.000194929	0.000650064	0.000163251	0.000168311
6.4	0.0964405	0.0964487	0.0964303	0.0964573	0.0959786	0.0963131	0.0960128	0.0965289	0.0963249	1.28318e-05	1.61582e-05	2.6382e-05	0.000729112	0.000201154	0.000675221	0.000139543	0.00018255
6.5	0.10046	0.100455	0.100447	0.100463	0.0999824	0.100329	0.100016	0.100533	0.100335	7.93607e-06	2.09091e-05	4.68142e-06	0.000753811	0.000207315	0.000700238	0.000115523	0.000196592
6.6	0.104562	0.104544	0.104546	0.104552	0.104069	0.104427	0.104103	0.10462	0.104429	2.88014e-05	2.54882e-05	1.71453e-05	0.000778296	0.000213405	0.000725073	9.12572e-05	0.000210393
6.7	0.108747	0.108715	0.108728	0.108722	0.108238	0.108608	0.108272	0.108789	0.108605	4.9708e-05	2.98744e-05	3.904e-05	0.000802528	0.000219418	0.000749684	6.68102e-05	0.000223906
6.8	0.113012	0.112968	0.112991	0.112974	0.112489	0.11287	0.112522	0.113039	0.112862	7.05999e-05	3.40467e-05	6.09447e-05	0.000826467	0.000225349	0.000774029	4.22475e-05	0.000237088
6.9	0.117357	0.1173	0.117333	0.117305	0.116819	0.117211	0.116852	0.117369	0.117199	9.14214e-05	3.79848e-05	8.28014e-05	0.000850075	0.000231193	0.000798066	1.76345e-05	0.000249894
7	0.121781	0.12171	0.121755	0.121715	0.121228	0.121631	0.121261	0.121777	0.121615	0.000112117	4.16689e-05	0.000104552	0.000873315	0.000236946	0.000821756	6.96332e-06	0.00026228
7.1	0.126282	0.126198	0.126254	0.126202	0.125715	0.126129	0.125747	0.126262	0.126109	0.000132631	4.50797e-05	0.00012614	0.00089615	0.000242604	0.00084506	3.1481e-05	0.000274205
7.2	0.130859	0.130762	0.130829	0.130766	0.130277	0.130702	0.130309	0.130824	0.130678	0.00015291	4.81986e-05	0.000147509	0.000918544	0.000248166	0.000867938	5.58538e-05	0.000285625
7.3	0.135511	0.135401	0.135479	0.135404	0.134915	0.13535	0.134947	0.13546	0.135323	0.0001729	5.10078e-05	0.000168601	0.000940464	0.000253628	0.000890355	8.00176e-05	0.000296501
7.4	0.140236	0.140114	0.140202	0.140116	0.139626	0.140072	0.139658	0.14017	0.140041	0.000192547	5.34901e-05	0.000189363	0.000961876	0.00025899	0.000912273	0.000103909	0.000306791
7.5	0.145032	0.144898	0.144997	0.144899	0.14441	0.144865	0.144441	0.144952	0.144832	0.0002118	5.5629e-05	0.000209739	0.000982748	0.000264251	0.000933659	0.000127466	0.000316457
7.6	0.149899	0.149753	0.149862	0.149753	0.149263	0.149728	0.149294	0.149803	0.149693	0.000230608	5.74089e-05	0.000229677	0.00100305	0.000269412	0.000954477	0.000150626	0.000325461
7.7	0.154834	0.154676	0.154797	0.154676	0.154186	0.15466	0.154216	0.154724	0.154622	0.000248921	5.88151e-05	0.000249124	0.00102275	0.000274472	0.000974697	0.000173329	0.000333766
7.8	0.159836	0.159667	0.159798	0.159666	0.159176	0.159659	0.159206	0.159712	0.159619	0.00026669	5.98337e-05	0.000268029	0.00104183	0.000279435	0.000994287	0.000195516	0.000341337
7.9	0.164902	0.164722	0.164864	0.164721	0.164231	0.164722	0.16426	0.164765	0.164682	0.000283868	6.04517e-05	0.000286344	0.00106024	0.000284302	0.00101322	0.000217129	0.00034814
8	0.170032	0.169842	0.169994	0.16984	0.169349	0.169849	0.169379	0.169882	0.169808	0.00030041	6.0657e-05	0.000304019	0.00107799	0.000289076	0.00103146	0.000238112	0.000354143
8.1	0.175224	0.175023	0.175186	0.17502	0.17453	0.175038	0.174559	0.17506	0.174996	0.000316271	6.04385e-05	0.000321008	0.00109502	0.000293762	0.00104899	0.00025841	0.000359315
8.2	0.180475	0.180265	0.180437	0.180261	0.179771	0.180286	0.1798	0.180299	0.180244	0.000331409	5.97861e-05	0.000337267	0.00111134	0.000298365	0.00106579	0.00027797	0.000363625
8.3	0.185783	0.185564	0.185746	0.18556	0.185069	0.185592	0.185098	0.185595	0.185551	0.000345783	5.86907e-05	0.000352753	0.00112691	0.000302889	0.00108182	0.000296741	0.000367047
8.4	0.191148	0.19092	0.191111	0.190915	0.190424	0.190953	0.190453	0.190948	0.190913	0.000359354	5.71442e-05	0.000367424	0.00114172	0.000307343	0.00109707	0.000314674	0.000369555
8.5	0.196565	0.19633	0.196531	0.196324	0.195833	0.196368	0.195861	0.196355	0.19633	0.000372085	5.51394e-05	0.000381241	0.00115575	0.000311731	0.00111152	0.000331721	0.000371124
8.6	0.202035	0.201792	0.202001	0.201785	0.201294	0.201835	0.201322	0.201814	0.201799	0.000383941	5.26705e-05	0.000394167	0.00116898	0.000316064	0.00112515	0.000347838	0.000371731
8.7	0.207554	0.207304	0.207522	0.207296	0.206805	0.207351	0.206833	0.207324	0.207318	0.000394889	4.97324e-05	0.000406167	0.00118141	0.000320349	0.00113795	0.000362981	0.000371356
8.8	0.21312	0.212863	0.213091	0.212856	0.212364	0.212914	0.212391	0.212881	0.212886	0.000404898	4.63212e-05	0.000417207	0.00119302	0.000324595	0.0011499	0.00037711	0.00036998
8.9	0.218731	0.218469	0.218704	0.218461	0.217969	0.218523	0.217996	0.218484	0.218498	0.000413939	4.24341e-05	0.000427257	0.00120381	0.000328814	0.00116099	0.000390186	0.000367587
9	0.224386	0.224118	0.224362	0.224109	0.223617	0.224175	0.223644	0.224131	0.224155	0.000421986	3.80694e-05	0.000436288	0.00121376	0.000333015	0.00117121	0.000402174	0.00036416
9.1	0.230081	0.229809	0.23006	0.229799	0.229306	0.229867	0.229333	0.229819	0.229853	0.000429013	3.32264e-05	0.000444273	0.00122287	0.000337212	0.00118055	0.00041304	0.000359688
9.2	0.235814	0.235539	0.235797	0.235528	0.235034	0.235598	0.235061	0.235546	0.23559	0.000435	2.79055e-05	0.000451188	0.00123113	0.000341415	0.00118901	0.000422753	0.000354158
9.3	0.241584	0.241305	0.24157	0.241294	0.240799	0.241365	0.240826	0.241311	0.241364	0.000439925	2.21083e-05	0.000457013	0.00123856	0.000345639	0.00119658	0.000431286	0.000347563
9.4	0.247387	0.247106	0.247377	0.247095	0.246599	0.247166	0.246625	0.24711	0.247172	0.000443772	1.58372e-05	0.000461727	0.00124513	0.000349898	0.00120326	0.000438611	0.000339895
9.5	0.253222	0.25294	0.253217	0.252928	0.25243	0.252998	0.252456	0.252941	0.253013	0.000446525	9.09596e-06	0.000465313	0.00125086	0.000354205	0.00120904	0.000444707	0.000331148
9.6	0.259087	0.258803	0.259085	0.25879	0.258291	0.258859	0.258318	0.258802	0.258883	0.000448172	1.88916e-06	0.000467758	0.00125576	0.000358576	0.00121394	0.000449554	0.000321321
9.7	0.264978	0.264693	0.264981	0.26468	0.264179	0.264748	0.264206	0.264691	0.264781	0.000448702	5.77744e-06	0.000469049	0.00125981	0.000363026	0.00121796	0.000453133	0.000310412
9.8	0.270893	0.270609	0.270902	0.270596	0.270093	0.27066	0.270119	0.270604	0.270704	0.000448108	1.38971e-05	0.000469177	0.00126305	0.000367573	0.00122109	0.000455429	0.000298421
9.9	0.27683	0.276547	0.276844	0.276534	0.276028	0.276594	0.276055	0.276541	0.276649	0.000446384	2.24621e-05	0.000468134	0.00126546	0.000372234	0.00122336	0.000456432	0.000285353
10	0.282787	0.282506	0.282807	0.282492	0.281984	0.282548	0.282011	0.282498	0.282615	0.000443527	3.14638e-05	0.000465918	0.00126707	0.000377025	0.00122476	0.000456131	0.000271212
10.1	0.288761	0.288482	0.288787	0.288468	0.287957	0.288519	0.287984	0.288473	0.288598	0.000439536	4.08922e-05	0.000462525	0.00126789	0.000381965	0.00122531	0.00045452	0.000256006
10.2	0.294749	0.294474	0.294781	0.294459	0.293946	0.294504	0.293973	0.294463	0.294597	0.000434413	5.0737e-05	0.000457956	0.00126793	0.000387072	0.00122502	0.000451597	0.000239743
10.3	0.300749	0.300478	0.300788	0.300463	0.299947	0.300501	0.299974	0.300466	0.300608	0.000428163	6.09863e-05	0.000452214	0.00126721	0.000392367	0.00122391	0.000447359	0.000222435
10.4	0.30676	0.306493	0.306805	0.306477	0.305958	0.306507	0.305985	0.30648	0.30663	0.000420792	7.16278e-05	0.000445306	0.00126574	0.000397868	0.001222	0.000441809	0.000204095
10.5	0.312777	0.312516	0.312829	0.3125	0.311976	0.312521	0.312004	0.312501	0.31266	0.00041231	8.26481e-05	0.000437238	0.00126355	0.000403596	0.00121929	0.000434952	0.000184738
10.6	0.318799	0.318544	0.318858	0.318527	0.318	0.318539	0.318028	0.318528	0.318695	0.000402727	9.4033e-05	0.000428022	0.00126066	0.00040957	0.00121583	0.000426796	0.00016438
10.7	0.324823	0.324574	0.32489	0.324558	0.324026	0.324559	0.324055	0.324558	0.324732	0.000392057	0.000105767	0.00041767	0.0012571	0.000415813	0.00121161	0.00041735	0.000143041
10.8	0.330846	0.330606	0.330921	0.330589	0.330053	0.330579	0.330082	0.330589	0.33077	0.000380316	0.000117836	0.000406198	0.00125288	0.000422345	0.00120668	0.000406629	0.000120741
10.9	0.336867	0.336635	0.33695	0.336618	0.336077	0.336596	0.336107	0.336617	0.336806	0.000367523	0.000130221	0.000393623	0.00124803	0.000429187	0.00120105	0.000394647	9.75022e-05
11	0.342883	0.342659	0.342974	0.342642	0.342096	0.342607	0.342126	0.342641	0.342837	0.000353698	0.000142906	0.000379965	0.00124258	0.000436362	0.00119476	0.000381423	7.33494e-05
11.1	0.348891	0.348676	0.34899	0.34866	0.348108	0.34861	0.348138	0.348658	0.34886	0.000338864	0.000155874	0.000365247	0.00123656	0.000443892	0.00118782	0.000366979	4.83081e-05
11.2	0.354889	0.354684	0.354996	0.354667	0.354109	0.354602	0.354141	0.354666	0.354874	0.000323045	0.000169105	0.000349492	0.00123001	0.000451799	0.00118028	0.000351337	2.2406e-05
11.3	0.360873	0.360679	0.360989	0.360663	0.360099	0.360582	0.360131	0.360662	0.360876	0.000306268	0.000182579	0.000332727	0.00122294	0.000460105	0.00117216	0.000334525	4.32789e-06
11.4	0.366843	0.36666	0.366968	0.366644	0.366073	0.366546	0.366106	0.366643	0.366863	0.000288563	0.000196279	0.000314982	0.0012154	0.000468834	0.0011635	0.00031657	3.18627e-05
11.5	0.372795	0.372624	0.372928	0.372608	0.37203	0.372492	0.372064	0.372607	0.372833	0.00026996	0.000210182	0.000296286	0.00120743	0.000478008	0.00115432	0.000297505	6.01662e-05
11.6	0.378727	0.378569	0.378869	0.378552	0.377968	0.378418	0.378002	0.378552	0.378784	0.000250491	0.000224268	0.000276673	0.00119904	0.00048765	0.00114467	0.000277361	8.92047e-05
11.7	0.384637	0.384491	0.384788	0.384475	0.383883	0.384321	0.383918	0.384475	0.384712	0.000230193	0.000238517	0.000256178	0.00119029	0.000497783	0.00113459	0.000256175	0.000118943
11.8	0.390522	0.390389	0.390682	0.390373	0.389773	0.390199	0.389809	0.390373	0.390616	0.0002091	0.000252906	0.000234836	0.00118121	0.00050843	0.0011241	0.000233986	0.000149345
11.9	0.396379	0.39626	0.396548	0.396244	0.395637	0.39605	0.395674	0.396245	0.396493	0.000187251	0.000267413	0.000212686	0.00117183	0.000519615	0.00111325	0.000210832	0.000180372
12	0.402207	0.402102	0.402385	0.402087	0.40147	0.40187	0.401509	0.402088	0.402341	0.000164685	0.000282016	0.000189768	0.00116221	0.00053136	0.00110208	0.000186757	0.000211986
12.1	0.408003	0.407913	0.408191	0.407897	0.407272	0.407658	0.407312	0.4079	0.408157	0.000141445	0.000296692	0.000166125	0.00115237	0.000543688	0.00109063	0.000161804	0.000244147
12.2	0.413764	0.41369	0.413961	0.413674	0.41304	0.413411	0.413081	0.413678	0.413939	0.000117572	0.000311418	0.000141798	0.00114236	0.000556622	0.00107894	0.00013602	0.000276812
12.3	0.419489	0.41943	0.419696	0.419415	0.418772	0.419128	0.418813	0.41942	0.419685	9.3112e-05	0.000326172	0.000116834	0.00113222	0.000570185	0.00106706	0.000109452	0.000309941
12.4	0.425175	0.425132	0.425391	0.425117	0.424464	0.424805	0.424507	0.425123	0.425393	6.81092e-05	0.00034093	9.12784e-05	0.00112199	0.0005844	0.00105502	8.21507e-05	0.00034349
12.5	0.43082	0.430793	0.431045	0.430779	0.430116	0.43044	0.430159	0.430786	0.431059	4.26107e-05	0.000355668	6.51785e-05	0.00111172	0.000599288	0.00104288	5.41671e-05	0.000377414
12.6	0.436422	0.436411	0.436656	0.436397	0.435724	0.436032	0.435769	0.436405	0.436682	1.66646e-05	0.000370364	3.85835e-05	0.00110145	0.000614873	0.00103066	2.55543e-05	0.000411669
12.7	0.441978	0.441984	0.442222	0.44197	0.441286	0.441578	0.441332	0.44198	0.44226	9.68011e-06	0.000384993	1.15431e-05	0.00109122	0.000631176	0.00101843	3.63319e-06	0.000446209
12.8	0.447486	0.447509	0.447739	0.447496	0.446801	0.447075	0.446849	0.447507	0.447791	3.63734e-05	0.000399533	1.58914e-05	0.00108108	0.000648218	0.00100623	3.33395e-05	0.000480989
12.9	0.452945	0.452985	0.453207	0.452972	0.452266	0.452523	0.452315	0.452985	0.453271	6.33644e-05	0.000413959	4.36681e-05	0.00107107	0.000666022	0.000994094	6.35074e-05	0.00051596
13	0.458351	0.458409	0.458622	0.458397	0.457679	0.457917	0.457729	0.458411	0.4587	9.06012e-05	0.000428249	7.17341e-05	0.00106123	0.000684607	0.000982077	9.40786e-05	0.000551075
13.1	0.463704	0.463779	0.463984	0.463767	0.463038	0.463258	0.463089	0.463783	0.464075	0.000118031	0.000442379	0.000100035	0.00105162	0.000703996	0.000970224	0.000124993	0.000586287
13.2	0.469	0.469093	0.469289	0.469082	0.46834	0.468542	0.468393	0.469099	0.469394	0.000145602	0.000456327	0.000128518	0.00104227	0.000724207	0.000958581	0.000156191	0.000621548
13.3	0.474239	0.474349	0.474537	0.474338	0.473584	0.473767	0.473639	0.474358	0.474655	0.000173259	0.000470069	0.000157126	0.00103323	0.000745261	0.000947194	0.000187611	0.000656808
13.4	0.479418	0.479545	0.479724	0.479535	0.478768	0.478931	0.478824	0.479556	0.479856	0.000200948	0.000483584	0.000185805	0.00102455	0.000767177	0.000936111	0.00021919	0.00069202
13.5	0.484534	0.484679	0.484849	0.48467	0.48389	0.484034	0.483948	0.484693	0.484995	0.000228615	0.000496849	0.000214498	0.00101627	0.000789975	0.000925376	0.000250865	0.000727133
13.6	0.489587	0.489749	0.48991	0.489741	0.488948	0.489072	0.489007	0.489766	0.49007	0.000256205	0.000509842	0.000243149	0.00100843	0.000813672	0.000915037	0.000282573	0.0007621
13.7	0.494574	0.494754	0.494906	0.494747	0.49394	0.494043	0.494001	0.494774	0.495079	0.000283664	0.000522541	0.000271701	0.00100107	0.000838286	0.000905139	0.000314251	0.00079687
13.8	0.499494	0.499691	0.499833	0.499684	0.498864	0.498947	0.498927	0.499713	0.500021	0.000310935	0.000534927	0.000300098	0.000994252	0.000863835	0.000895728	0.000345832	0.000831396
13.9	0.504345	0.504559	0.504692	0.504553	0.503719	0.503781	0.503783	0.504584	0.504893	0.000337964	0.000546977	0.000328283	0.000988005	0.000890335	0.00088685	0.000377253	0.000865628
14	0.509125	0.509356	0.509479	0.509351	0.508502	0.508543	0.508568	0.509384	0.509695	0.000364697	0.000558673	0.000356198	0.000982374	0.000917803	0.000878548	0.000408449	0.000899518
14.1	0.513832	0.51408	0.514193	0.514075	0.513213	0.513233	0.51328	0.51411	0.514423	0.000391077	0.000569994	0.000383788	0.000977402	0.000946254	0.000870868	0.000439354	0.000933017
14.2	0.518465	0.518729	0.518833	0.518725	0.517849	0.517847	0.517918	0.518763	0.519077	0.000417052	0.000580921	0.000410996	0.00097313	0.000975704	0.000863853	0.000469904	0.000966078
14.3	0.523022	0.523303	0.523397	0.5233	0.522408	0.522385	0.522479	0.523339	0.523655	0.000442565	0.000591436	0.000437765	0.0009696	0.00100617	0.000857546	0.000500034	0.000998654
14.4	0.527502	0.527798	0.527883	0.527796	0.52689	0.526845	0.526962	0.527838	0.528155	0.000467565	0.000601522	0.000464041	0.00096685	0.00103765	0.000851989	0.000529679	0.0010307
14.5	0.531903	0.532215	0.53229	0.532213	0.531292	0.531225	0.531366	0.532257	0.532576	0.000491998	0.00061116	0.000489767	0.00096492	0.00107018	0.000847224	0.000558774	0.00106216
14.6	0.536224	0.536551	0.536617	0.53655	0.535613	0.535525	0.53569	0.536596	0.536916	0.00051581	0.000620335	0.00051489	0.000963848	0.00110376	0.000843292	0.000587256	0.001093
14.7	0.540463	0.540804	0.540862	0.540805	0.539852	0.539742	0.539931	0.540853	0.541175	0.000538951	0.000629031	0.000539355	0.000963672	0.0011384	0.000840232	0.000615062	0.00112316
14.8	0.544619	0.544975	0.545023	0.544976	0.544008	0.543875	0.544088	0.545026	0.545349	0.000561369	0.000637232	0.000563109	0.000964428	0.00117411	0.000838084	0.000642129	0.00115262
14.9	0.548691	0.54906	0.549099	0.549062	0.548079	0.547923	0.54816	0.549114	0.549439	0.000583014	0.000644925	0.0005861	0.00096615	0.00121091	0.000836884	0.000668394	0.00118131
15	0.552677	0.553059	0.55309	0.553062	0.552063	0.551885	0.552147	0.553116	0.553443	0.000603837	0.000652095	0.000608277	0.000968874	0.0012488	0.00083667	0.000693796	0.00120921
15.1	0.556576	0.556971	0.556993	0.556975	0.55596	0.55576	0.556045	0.557031	0.557359	0.00062379	0.00065873	0.000629588	0.000972632	0.00128779	0.000837478	0.000718276	0.00123626
15.2	0.560387	0.560794	0.560808	0.560799	0.559768	0.559546	0.559855	0.560857	0.561187	0.000642825	0.000664818	0.000649986	0.000977456	0.0013279	0.000839341	0.000741773	0.00126243
15.3	0.564109	0.564528	0.564534	0.564533	0.563486	0.563242	0.563575	0.564593	0.564925	0.000660897	0.000670349	0.00066942	0.000983375	0.00136911	0.000842292	0.00076423	0.00128768
15.4	0.567741	0.56817	0.568169	0.568177	0.567113	0.566847	0.567205	0.568239	0.568572	0.000677962	0.000675311	0.000687846	0.000990421	0.00141145	0.000846365	0.000785589	0.00131197
15.5	0.571282	0.571721	0.571712	0.571728	0.570649	0.57036	0.570742	0.571792	0.572128	0.000693975	0.000679695	0.000705217	0.000998619	0.00145492	0.000851588	0.000805796	0.00133526
15.6	0.57473	0.575179	0.575163	0.575187	0.574092	0.57378	0.574187	0.575253	0.57559	0.000708895	0.000683493	0.000721488	0.001008	0.00149952	0.000857991	0.000824794	0.00135751
15.7	0.578086	0.578543	0.578521	0.578552	0.57744	0.577107	0.577537	0.578619	0.578959	0.000722681	0.000686697	0.000736618	0.00101858	0.00154526	0.000865602	0.000842532	0.0013787
15.8	0.581347	0.581813	0.581784	0.581823	0.580694	0.580338	0.580793	0.581891	0.582233	0.000735295	0.0006893	0.000750566	0.00103039	0.00159214	0.000874446	0.000858958	0.00139879
15.9	0.584514	0.584987	0.584952	0.584997	0.583853	0.583475	0.583953	0.585068	0.585412	0.0007467	0.000691297	0.00076329	0.00104345	0.00164016	0.000884549	0.000874022	0.00141774
16	0.587585	0.588065	0.588024	0.588076	0.586915	0.586515	0.587017	0.588147	0.588495	0.000756858	0.000692683	0.000774755	0.00105779	0.00168932	0.000895934	0.000887676	0.00143552
16.1	0.59056	0.591045	0.590999	0.591057	0.58988	0.589458	0.589984	0.59113	0.59148	0.000765738	0.000693454	0.000784922	0.00107341	0.00173963	0.000908621	0.000899873	0.00145211
16.2	0.593438	0.593928	0.593878	0.593941	0.592747	0.592303	0.592854	0.594015	0.594368	0.000773306	0.000693606	0.000793759	0.00109034	0.00179109	0.000922632	0.000910568	0.00146748
16.3	0.596219	0.596713	0.596658	0.596726	0.595516	0.595051	0.595625	0.596801	0.597157	0.000779531	0.000693137	0.000801232	0.00110859	0.00184368	0.000937983	0.00091972	0.00148161
16.4	0.598901	0.599398	0.59934	0.599413	0.598187	0.597699	0.598296	0.599489	0.599848	0.000784387	0.000692047	0.00080731	0.00112818	0.00189742	0.000954693	0.000927287	0.00149446
16.5	0.601485	0.601984	0.601923	0.602	0.600757	0.600248	0.600869	0.602076	0.602439	0.000787844	0.000690335	0.000811966	0.00114912	0.0019523	0.000972775	0.000933229	0.00150601
16.6	0.60397	0.60447	0.604406	0.604486	0.603228	0.602698	0.603341	0.604564	0.604931	0.00078988	0.000688001	0.000815171	0.00117142	0.00200831	0.000992243	0.000937511	0.00151625
16.7	0.606355	0.606856	0.606789	0.606873	0.605598	0.605047	0.605714	0.606951	0.607322	0.000790472	0.000685048	0.000816901	0.00119508	0.00206546	0.00101311	0.000940098	0.00152515
16.8	0.608641	0.609141	0.609073	0.609159	0.607868	0.607295	0.607985	0.609237	0.609612	0.000789598	0.000681477	0.000817133	0.00122013	0.00212374	0.00103538	0.000940957	0.00153269
16.9	0.610826	0.611325	0.611256	0.611343	0.610037	0.609443	0.610155	0.611422	0.611801	0.00078724	0.000677292	0.000815847	0.00124656	0.00218313	0.00105907	0.000940058	0.00153886
17	0.612911	0.613408	0.613337	0.613427	0.612104	0.61149	0.612225	0.613505	0.613889	0.000783381	0.000672498	0.000813024	0.00127437	0.00224365	0.00108417	0.000937373	0.00154365
17.1	0.614896	0.615389	0.615318	0.615408	0.61407	0.613435	0.614192	0.615487	0.615876	0.000778008	0.000667099	0.000808648	0.00130357	0.00230527	0.00111071	0.000932875	0.00154704
17.2	0.616779	0.617268	0.617198	0.617288	0.615934	0.615279	0.616058	0.617366	0.617761	0.000771107	0.000661101	0.000802704	0.00133416	0.002368	0.00113867	0.000926542	0.00154901
17.3	0.618562	0.619045	0.618977	0.619066	0.617697	0.617022	0.617822	0.619144	0.619544	0.000762668	0.000654512	0.00079518	0.00136614	0.00243182	0.00116806	0.000918353	0.00154957
17.4	0.620244	0.620721	0.620654	0.620742	0.619357	0.618662	0.619484	0.620819	0.621225	0.000752684	0.000647339	0.000786066	0.0013995	0.00249673	0.00119887	0.000908288	0.0015487
17.5	0.621825	0.622294	0.62223	0.622316	0.620916	0.620201	0.621045	0.622393	0.622804	0.000741149	0.00063959	0.000775356	0.00143424	0.00256271	0.00123111	0.000896332	0.00154639
17.6	0.623305	0.623766	0.623704	0.623788	0.622373	0.621638	0.622503	0.623864	0.624282	0.000728059	0.000631275	0.000763043	0.00147035	0.00262976	0.00126477	0.000882471	0.00154264
17.7	0.624683	0.625135	0.625078	0.625158	0.623728	0.622974	0.62386	0.625233	0.625658	0.000713413	0.000622405	0.000749124	0.00150783	0.00269786	0.00129985	0.000866694	0.00153746
17.8	0.625962	0.626403	0.62635	0.626426	0.624982	0.624209	0.625115	0.6265	0.626931	0.000697211	0.000612989	0.000733599	0.00154666	0.00276701	0.00133633	0.000848991	0.00153083
17.9	0.627139	0.62757	0.627521	0.627593	0.626134	0.625342	0.626269	0.627665	0.628104	0.000679457	0.000603041	0.000716469	0.00158684	0.00283719	0.0013742	0.000829357	0.00152276
18	0.628216	0.628635	0.628592	0.628658	0.627185	0.626374	0.627321	0.628728	0.629175	0.000660156	0.000592571	0.000697738	0.00162834	0.00290839	0.00141346	0.000807788	0.00151325
18.1	0.629193	0.629598	0.629562	0.629623	0.628135	0.627305	0.628272	0.62969	0.630145	0.000639315	0.000581594	0.000677412	0.00167117	0.00298059	0.00145408	0.000784282	0.00150231
18.2	0.630071	0.630461	0.630432	0.630486	0.628984	0.628136	0.629123	0.630551	0.631015	0.000616945	0.000570123	0.0006555	0.00171528	0.00305379	0.00149606	0.000758841	0.00148994
18.3	0.630848	0.631224	0.631202	0.631249	0.629733	0.628867	0.629873	0.631312	0.631784	0.000593057	0.000558172	0.000632011	0.00176068	0.00312797	0.00153938	0.000731469	0.00147615
18.4	0.631527	0.631887	0.631873	0.631912	0.630382	0.629498	0.630523	0.631972	0.632453	0.000567665	0.000545757	0.000606959	0.00180734	0.00320311	0.00158402	0.000702171	0.00146095
18.5	0.632107	0.63245	0.632445	0.632475	0.630932	0.630029	0.631074	0.632532	0.633022	0.000540785	0.000532893	0.000580359	0.00185524	0.00327921	0.00162996	0.000670958	0.00144435
18.6	0.632589	0.632913	0.632918	0.632939	0.631382	0.630462	0.631526	0.632993	0.633492	0.000512436	0.000519596	0.000552228	0.00190435	0.00335623	0.00167717	0.00063784	0.00142636
18.7	0.632973	0.633279	0.633293	0.633304	0.631734	0.630797	0.63188	0.633355	0.633864	0.000482639	0.000505883	0.000522586	0.00195465	0.00343418	0.00172563	0.000602832	0.001407
18.8	0.63326	0.633546	0.633571	0.633571	0.631989	0.631034	0.632135	0.633618	0.634138	0.000451416	0.000491771	0.000491454	0.00200612	0.00351303	0.00177532	0.000565949	0.00138629
18.9	0.63345	0.633716	0.633753	0.633741	0.632146	0.631174	0.632293	0.633784	0.634314	0.000418792	0.000477279	0.000458856	0.00205873	0.00359276	0.00182622	0.000527211	0.00136424
19	0.633545	0.633789	0.633838	0.633814	0.632206	0.631217	0.632355	0.633853	0.634394	0.000384793	0.000462423	0.000424819	0.00211244	0.00367337	0.00187828	0.000486639	0.00134087
19.1	0.633544	0.633765	0.633827	0.633791	0.632171	0.631165	0.63232	0.633826	0.634378	0.000349449	0.000447223	0.000389371	0.00216723	0.00375482	0.00193149	0.000444256	0.0013162
19.2	0.633449	0.633647	0.633722	0.633672	0.63204	0.631018	0.632191	0.633702	0.634266	0.00031279	0.000431698	0.00035254	0.00222307	0.00383711	0.00198581	0.00040009	0.00129026
19.3	0.63326	0.633434	0.633523	0.633459	0.631816	0.630776	0.631967	0.633484	0.63406	0.000274849	0.000415866	0.000314361	0.00227993	0.00392022	0.00204121	0.000354169	0.00126307
19.4	0.632978	0.633127	0.633231	0.633152	0.631497	0.630441	0.631649	0.633172	0.63376	0.000235661	0.000399748	0.000274867	0.00233776	0.00400413	0.00209765	0.000306522	0.00123465
19.5	0.632604	0.632728	0.632847	0.632752	0.631086	0.630014	0.631239	0.632767	0.633367	0.000195263	0.000383362	0.000234094	0.00239654	0.00408882	0.0021551	0.000257185	0.00120503
19.6	0.632139	0.632236	0.632371	0.63226	0.630583	0.629494	0.630736	0.632269	0.632883	0.000153691	0.000366729	0.00019208	0.00245622	0.00417427	0.00221353	0.000206192	0.00117424
19.7	0.631583	0.631653	0.631805	0.631677	0.629988	0.628884	0.630143	0.63168	0.632307	0.000110988	0.000349869	0.000148865	0.00251678	0.00426047	0.0022729	0.00015358	0.00114231
19.8	0.630938	0.63098	0.631148	0.631004	0.629304	0.628183	0.629459	0.631001	0.63164	6.71938e-05	0.000332803	0.00010449	0.00257816	0.00434739	0.00233316	9.93903e-05	0.00110927
19.9	0.630204	0.630218	0.630404	0.630241	0.628531	0.627394	0.628687	0.630232	0.630885	2.23529e-05	0.000315551	5.90003e-05	0.00264034	0.00443502	0.00239428	4.3664e-05	0.00107515
20	0.629383	0.629368	0.629571	0.62939	0.62767	0.626517	0.627826	0.629374	0.630041	2.349e-05	0.000298132	1.24396e-05	0.00270327	0.00452334	0.00245621	1.35546e-05	0.00103998
20.1	0.628475	0.62843	0.628653	0.628452	0.626722	0.625553	0.626879	0.628429	0.629111	7.0288e-05	0.000280568	3.5145e-05	0.00276691	0.00461233	0.00251892	7.22196e-05	0.00100379
20.2	0.627481	0.627407	0.627648	0.627428	0.625688	0.624503	0.625845	0.627398	0.628094	0.000117993	0.00026288	8.3705e-05	0.00283122	0.00470196	0.00258236	0.000132283	0.000966633
20.3	0.626404	0.626298	0.626559	0.626319	0.624569	0.623368	0.624727	0.626281	0.626992	0.000166556	0.000245086	0.000133191	0.00289615	0.00479224	0.00264648	0.000193695	0.000928531
20.4	0.625243	0.625106	0.625387	0.625127	0.623366	0.622149	0.623525	0.62508	0.625806	0.000215924	0.000227209	0.00018355	0.00296165	0.00488312	0.00271125	0.000256403	0.000889526
20.5	0.624	0.623831	0.624132	0.623851	0.622082	0.620848	0.622241	0.623797	0.624538	0.000266048	0.000209268	0.000234732	0.0030277	0.0049746	0.00277662	0.000320354	0.000849654
20.6	0.622676	0.622475	0.622797	0.622494	0.620715	0.619466	0.620875	0.622431	0.623188	0.000316871	0.000191283	0.00028668	0.00309423	0.00506666	0.00284253	0.000385494	0.000808955
20.7	0.621272	0.621038	0.621381	0.621057	0.619269	0.618003	0.619429	0.620985	0.621758	0.000368341	0.000173273	0.000339341	0.00316121	0.00515927	0.00290895	0.000451764	0.000767468
20.8	0.619789	0.619523	0.619888	0.61954	0.617744	0.616462	0.617904	0.61946	0.620249	0.0004204	0.000155259	0.000392656	0.00322858	0.00525242	0.00297583	0.000519107	0.000725235
20.9	0.618229	0.61793	0.618316	0.617946	0.616141	0.614842	0.616301	0.617857	0.618662	0.000472993	0.00013726	0.00044657	0.00329631	0.00534609	0.00304311	0.000587462	0.000682296
21	0.616593	0.61626	0.616669	0.616276	0.614462	0.613147	0.614623	0.616177	0.616998	0.00052606	0.000119294	0.000501022	0.00336434	0.00544027	0.00311076	0.000656768	0.000638693
21.1	0.614883	0.614515	0.614947	0.61453	0.612708	0.611376	0.612869	0.614422	0.615259	0.000579545	0.00010138	0.000555954	0.00343262	0.00553493	0.00317871	0.000726962	0.000594469
21.2	0.613098	0.612697	0.613151	0.612711	0.61088	0.609531	0.611041	0.612593	0.613446	0.000633386	8.35362e-05	0.000611304	0.00350111	0.00563006	0.00324692	0.00079798	0.000549666
21.3	0.611242	0.610806	0.611283	0.610819	0.60898	0.607614	0.609141	0.610691	0.611561	0.000687524	6.57807e-05	0.000667011	0.00356976	0.00572563	0.00331535	0.000869757	0.000504329
21.4	0.609314	0.608844	0.609345	0.608856	0.607009	0.605626	0.607171	0.608717	0.609605	0.000741897	4.81304e-05	0.000723013	0.00363852	0.00582164	0.00338393	0.000942227	0.000458501
21.5	0.607318	0.606813	0.607337	0.606824	0.604969	0.603568	0.60513	0.606674	0.607579	0.000796444	3.0602e-05	0.000779246	0.00370734	0.00591806	0.00345263	0.00101532	0.000412226
21.6	0.605253	0.604713	0.605261	0.604723	0.60286	0.601442	0.603022	0.604563	0.605484	0.000851103	1.32118e-05	0.000835648	0.00377617	0.00601488	0.00352138	0.00108897	0.000365548
21.7	0.603121	0.602547	0.603118	0.602556	0.600685	0.599249	0.600846	0.602384	0.603323	0.000905812	4.02467e-06	0.000892154	0.00384497	0.00611208	0.00359015	0.00116311	0.000318513
21.8	0.600924	0.600315	0.600911	0.600323	0.598444	0.59699	0.598606	0.60014	0.601096	0.000960506	2.10924e-05	0.0009487	0.00391369	0.00620965	0.00365888	0.00123766	0.000271166
21.9	0.598663	0.59802	0.598639	0.598026	0.59614	0.594667	0.596302	0.597831	0.598805	0.00101512	3.7977e-05	0.00100522	0.00398228	0.00630757	0.00372751	0.00131256	0.000223551
22	0.59634	0.595662	0.596305	0.595667	0.593773	0.592281	0.593935	0.595461	0.596451	0.0010696	5.4665e-05	0.00106165	0.00405068	0.00640582	0.00379601	0.00138774	0.000175713
22.1	0.593955	0.593243	0.59391	0.593247	0.591346	0.589835	0.591507	0.593029	0.594036	0.00112387	7.11433e-05	0.00111793	0.00411886	0.00650439	0.00386431	0.00146311	0.000127698
22.2	0.591512	0.590765	0.591456	0.590768	0.588859	0.587328	0.58902	0.590537	0.591562	0.00117788	8.73997e-05	0.00117398	0.00418677	0.00660326	0.00393237	0.00153862	7.95513e-05
22.3	0.58901	0.58823	0.588944	0.588231	0.586314	0.584764	0.586476	0.587987	0.58903	0.00123155	0.000103423	0.00122975	0.00425435	0.00670243	0.00400015	0.00161418	3.13167e-05
22.4	0.586451	0.585637	0.586376	0.585637	0.583714	0.582142	0.583874	0.585381	0.586441	0.00128483	0.000119202	0.00128516	0.00432156	0.00680187	0.00406758	0.00168972	1.69607e-05
22.5	0.583838	0.582991	0.583753	0.582989	0.581058	0.579466	0.581219	0.58272	0.583797	0.00133765	0.000134728	0.00134016	0.00438836	0.00690157	0.00413463	0.00176518	6.52364e-05
22.6	0.581171	0.58029	0.581076	0.580287	0.578349	0.576735	0.578509	0.580005	0.581099	0.00138995	0.000149991	0.00139467	0.0044547	0.00700152	0.00420124	0.00184047	0.000113466
22.7	0.578452	0.577539	0.578347	0.577534	0.575588	0.573953	0.575748	0.577238	0.57835	0.00144167	0.000164984	0.00144864	0.00452053	0.00710171	0.00426736	0.00191552	0.000161606
22.8	0.575682	0.574737	0.575569	0.574731	0.572777	0.57112	0.572937	0.574422	0.57555	0.00149274	0.000179698	0.00150199	0.00458581	0.00720212	0.00433296	0.00199027	0.000209614
22.9	0.572864	0.571886	0.572741	0.571879	0.569918	0.568237	0.570078	0.571556	0.572701	0.0015431	0.000194129	0.00155467	0.0046505	0.00730275	0.00439798	0.00206462	0.000257445
23	0.569998	0.568989	0.569866	0.56898	0.567011	0.565308	0.567171	0.568643	0.569805	0.00159269	0.000208271	0.00160661	0.00471455	0.00740358	0.00446237	0.00213852	0.000305058
23.1	0.567086	0.566046	0.566946	0.566036	0.564059	0.562332	0.564219	0.565685	0.566863	0.00164145	0.000222119	0.00165775	0.00477792	0.0075046	0.0045261	0.00221189	0.000352411
23.2	0.56413	0.56306	0.563981	0.563048	0.561063	0.559311	0.561223	0.562683	0.563877	0.00168933	0.00023567	0.00170802	0.00484057	0.0076058	0.00458912	0.00228465	0.000399463
23.3	0.561131	0.560031	0.560973	0.560018	0.558025	0.556248	0.558184	0.559638	0.560848	0.00173625	0.000248923	0.00175736	0.00490247	0.00770717	0.00465138	0.00235674	0.000446174
23.4	0.558091	0.556962	0.557925	0.556947	0.554946	0.553144	0.555105	0.556553	0.557779	0.00178217	0.000261875	0.00180572	0.00496356	0.0078087	0.00471285	0.00242808	0.000492503
23.5	0.555011	0.553854	0.554837	0.553837	0.551828	0.549999	0.551987	0.553428	0.55467	0.00182702	0.000274527	0.00185303	0.00502381	0.00791038	0.00477348	0.0024986	0.000538412
23.6	0.551893	0.550708	0.551711	0.55069	0.548673	0.546817	0.548831	0.550266	0.551523	0.00187075	0.000286879	0.00189923	0.00508319	0.00801221	0.00483323	0.00256823	0.000583863
23.7	0.548738	0.547526	0.548549	0.547507	0.545481	0.543598	0.545639	0.547068	0.54834	0.0019133	0.000298934	0.00194427	0.00514166	0.00811417	0.00489206	0.00263691	0.000628819
23.8	0.545549	0.54431	0.545352	0.544289	0.542255	0.540343	0.542413	0.543835	0.545122	0.00195463	0.000310694	0.00198809	0.00519918	0.00821626	0.00494994	0.00270455	0.000673243
23.9	0.542326	0.541062	0.542122	0.541039	0.538996	0.537056	0.539154	0.54057	0.541871	0.00199467	0.000322164	0.00203063	0.00525572	0.00831848	0.00500683	0.0027711	0.0007171
24	0.539071	0.537782	0.538859	0.537758	0.535706	0.533736	0.535863	0.537274	0.538589	0.00203338	0.000333348	0.00207185	0.00531125	0.0084208	0.00506269	0.0028365	0.000760357
24.1	0.535785	0.534473	0.535567	0.534447	0.532386	0.530385	0.532543	0.533948	0.535276	0.00207071	0.000344254	0.00211167	0.00536573	0.00852324	0.00511749	0.00290066	0.00080298
24.2	0.532471	0.531136	0.532246	0.531109	0.529038	0.527006	0.529195	0.530593	0.531936	0.0021066	0.000354888	0.00215007	0.00541914	0.00862578	0.00517119	0.00296353	0.000844937
24.3	0.529129	0.527773	0.528898	0.527744	0.525663	0.5236	0.52582	0.527213	0.528568	0.00214102	0.000365259	0.00218698	0.00547144	0.00872842	0.00522377	0.00302505	0.000886198
24.4	0.525762	0.524385	0.525524	0.524354	0.522263	0.520167	0.52242	0.523807	0.525175	0.00217391	0.000375376	0.00222236	0.00552262	0.00883115	0.00527519	0.00308516	0.000926733
24.5	0.522371	0.520973	0.522126	0.520941	0.51884	0.51671	0.518997	0.520379	0.521758	0.00220522	0.000385252	0.00225615	0.00557264	0.00893398	0.00532543	0.00314379	0.000966513
24.6	0.518956	0.51754	0.518706	0.517507	0.515395	0.513231	0.515551	0.516928	0.518319	0.00223493	0.000394896	0.00228832	0.00562148	0.00903689	0.00537445	0.00320088	0.00100551
24.7	0.515521	0.514087	0.515265	0.514052	0.511929	0.50973	0.512086	0.513458	0.51486	0.00226299	0.000404324	0.00231882	0.00566911	0.00913988	0.00542224	0.00325638	0.0010437
24.8	0.512066	0.510615	0.511804	0.510578	0.508445	0.50621	0.508601	0.509969	0.511381	0.00228935	0.000413547	0.00234761	0.00571553	0.00924295	0.00546876	0.00331024	0.00108106
24.9	0.508592	0.507126	0.508325	0.507088	0.504943	0.502671	0.505099	0.506462	0.507884	0.00231398	0.000422583	0.00237465	0.00576069	0.0093461	0.005514	0.00336239	0.00111757
25	0.505102	0.503622	0.504829	0.503582	0.501425	0.499116	0.501581	0.50294	0.504372	0.00233685	0.000431447	0.0023999	0.00580459	0.00944932	0.00555793	0.00341279	0.0011532
25.1	0.501597	0.500103	0.501318	0.500062	0.497893	0.495545	0.498049	0.499404	0.500845	0.00235792	0.000440156	0.00242333	0.00584722	0.00955262	0.00560053	0.00346138	0.00118793
25.2	0.498078	0.496572	0.497794	0.496529	0.494348	0.491961	0.494504	0.495856	0.497304	0.00237717	0.00044873	0.00244489	0.00588854	0.00965599	0.00564179	0.00350813	0.00122174
25.3	0.494547	0.49303	0.494258	0.492986	0.490791	0.488364	0.490948	0.492296	0.493752	0.00239455	0.000457188	0.00246457	0.00592856	0.00975943	0.00568169	0.00355297	0.00125463
25.4	0.491005	0.489478	0.49071	0.489433	0.487225	0.484757	0.487381	0.488727	0.49019	0.00241005	0.00046555	0.00248232	0.00596726	0.00986294	0.00572021	0.00359587	0.00128657
25.5	0.487454	0.485918	0.487154	0.485871	0.48365	0.48114	0.483806	0.48515	0.486619	0.00242364	0.000473838	0.00249812	0.00600463	0.00996652	0.00575735	0.00363678	0.00131754
25.6	0.483894	0.482352	0.483589	0.482303	0.480067	0.477515	0.480224	0.481566	0.483041	0.0024353	0.000482075	0.00251194	0.00604066	0.0100702	0.00579308	0.00367566	0.00134754
25.7	0.480329	0.47878	0.480018	0.47873	0.47648	0.473883	0.476637	0.477977	0.479457	0.002445	0.000490285	0.00252376	0.00607534	0.0101739	0.00582741	0.00371248	0.00137655
25.8	0.476758	0.475204	0.476442	0.475153	0.472888	0.470246	0.473045	0.474384	0.475868	0.00245273	0.000498492	0.00253356	0.00610867	0.0102777	0.00586032	0.00374719	0.00140457
25.9	0.473183	0.471625	0.472862	0.471573	0.469293	0.466606	0.46945	0.470788	0.472276	0.00245847	0.000506723	0.00254132	0.00614064	0.0103816	0.0058918	0.00377977	0.00143159
26	0.469606	0.468046	0.46928	0.467992	0.465696	0.462963	0.465854	0.467192	0.468682	0.0024622	0.000515003	0.00254702	0.00617125	0.0104855	0.00592186	0.00381018	0.00145759
26.1	0.466028	0.464467	0.465696	0.464412	0.462099	0.459319	0.462258	0.463596	0.465088	0.00246392	0.00052336	0.00255065	0.00620051	0.0105895	0.00595048	0.00383839	0.00148258
26.2	0.46245	0.460889	0.462113	0.460833	0.458504	0.455675	0.458663	0.460002	0.461495	0.00246361	0.000531824	0.00255219	0.00622841	0.0106936	0.00597767	0.00386438	0.00150656
26.3	0.458874	0.457314	0.458531	0.457257	0.454911	0.452033	0.45507	0.456411	0.457905	0.00246126	0.000540423	0.00255163	0.00625496	0.0107978	0.00600343	0.00388811	0.00152951
26.4	0.455301	0.453744	0.454953	0.453686	0.451322	0.448394	0.451482	0.452824	0.454318	0.00245688	0.000549187	0.00254897	0.00628015	0.010902	0.00602777	0.00390957	0.00155145
26.5	0.451732	0.450179	0.451378	0.45012	0.447738	0.444759	0.447898	0.449243	0.450736	0.00245045	0.000558148	0.00254419	0.00630401	0.0110063	0.00605068	0.00392874	0.00157237
26.6	0.448169	0.446621	0.447809	0.446561	0.44416	0.441129	0.444322	0.445669	0.44716	0.00244198	0.000567337	0.00253731	0.00632653	0.0111108	0.00607217	0.0039456	0.00159227
26.7	0.444612	0.443072	0.444247	0.44301	0.44059	0.437507	0.440752	0.442103	0.443591	0.00243147	0.000576788	0.00252831	0.00634772	0.0112153	0.00609225	0.00396013	0.00161117
26.8	0.441064	0.439531	0.440692	0.439469	0.437029	0.433892	0.437192	0.438547	0.440031	0.00241892	0.000586532	0.0025172	0.00636761	0.0113198	0.00611093	0.00397232	0.00162906
26.9	0.437524	0.436001	0.437146	0.435938	0.433479	0.430286	0.433642	0.435002	0.436482	0.00240435	0.000596606	0.00250397	0.00638619	0.0114245	0.00612822	0.00398216	0.00164596
27	0.433996	0.432483	0.433611	0.432419	0.429939	0.426691	0.430103	0.431468	0.432943	0.00238775	0.000607042	0.00248865	0.00640348	0.0115293	0.00614413	0.00398964	0.00166188
27.1	0.430479	0.428978	0.430087	0.428913	0.426412	0.423108	0.426577	0.427948	0.429416	0.00236914	0.000617877	0.00247123	0.00641951	0.0116342	0.00615868	0.00399475	0.00167683
27.2	0.426975	0.425487	0.426576	0.425421	0.422898	0.419538	0.423065	0.424442	0.425904	0.00234853	0.000629146	0.00245173	0.00643429	0.0117391	0.00617188	0.0039975	0.00169081
27.3	0.423485	0.422011	0.423079	0.421945	0.4194	0.415981	0.419567	0.420952	0.422405	0.00232594	0.000640886	0.00243016	0.00644783	0.0118442	0.00618376	0.00399789	0.00170386
27.4	0.42001	0.418552	0.419596	0.418485	0.415917	0.412439	0.416085	0.417478	0.418923	0.00230139	0.000653134	0.00240654	0.00646016	0.0119493	0.00619433	0.00399591	0.00171597
27.5	0.416551	0.41511	0.416129	0.415043	0.412451	0.408914	0.412621	0.414022	0.415457	0.0022749	0.000665927	0.00238088	0.0064713	0.0120546	0.00620361	0.00399156	0.00172717
27.6	0.41311	0.411687	0.412679	0.411619	0.409004	0.405406	0.409174	0.410585	0.412009	0.00224649	0.000679303	0.00235321	0.00648128	0.0121599	0.00621162	0.00398487	0.00173748
27.7	0.409687	0.408283	0.409248	0.408215	0.405575	0.401916	0.405747	0.407168	0.40858	0.00221618	0.0006933	0.00232355	0.00649011	0.0122654	0.00621839	0.00397583	0.00174692
27.8	0.406284	0.4049	0.405835	0.404831	0.402167	0.398446	0.40234	0.403772	0.405171	0.00218401	0.000707958	0.00229193	0.00649784	0.012371	0.00622395	0.00396446	0.00175551
27.9	0.402901	0.401539	0.402442	0.40147	0.39878	0.394996	0.398955	0.400398	0.401784	0.00215	0.000723315	0.00225837	0.00650448	0.0124766	0.00622832	0.00395077	0.00176328
28	0.399539	0.3982	0.399071	0.398131	0.395415	0.391568	0.395591	0.397046	0.398418	0.00211418	0.00073941	0.0022229	0.00651006	0.0125824	0.00623154	0.00393479	0.00177024
28.1	0.396201	0.394885	0.395721	0.394816	0.392073	0.388162	0.392251	0.393719	0.395075	0.0020766	0.000756282	0.00218555	0.00651462	0.0126883	0.00623362	0.00391652	0.00177643
28.2	0.392885	0.391594	0.392395	0.391525	0.388756	0.384779	0.388935	0.390417	0.391756	0.00203727	0.000773972	0.00214637	0.00651819	0.0127943	0.00623461	0.003896	0.00178188
28.3	0.389594	0.38833	0.389092	0.38826	0.385463	0.381421	0.385644	0.38714	0.388462	0.00199626	0.000792519	0.00210538	0.00652079	0.0129004	0.00623453	0.00387324	0.0017866
28.4	0.386329	0.385091	0.385814	0.385022	0.382197	0.378089	0.38238	0.383891	0.385194	0.00195359	0.000811962	0.00206263	0.00652248	0.0130066	0.00623342	0.00384828	0.00179064
28.5	0.38309	0.38188	0.382562	0.381811	0.378957	0.374782	0.379142	0.380669	0.381953	0.0019093	0.000832342	0.00201815	0.00652327	0.0131129	0.00623132	0.00382114	0.00179403
28.6	0.379878	0.378697	0.379337	0.378628	0.375745	0.371503	0.375932	0.377475	0.378739	0.00186345	0.000853699	0.001972	0.00652322	0.0132193	0.00622826	0.00379185	0.00179679
28.7	0.376694	0.375543	0.376139	0.375474	0.372561	0.368251	0.37275	0.374311	0.375554	0.00181607	0.000876071	0.00192421	0.00652235	0.0133259	0.00622428	0.00376046	0.00179897
28.8	0.373538	0.372419	0.372969	0.372351	0.369407	0.365028	0.369598	0.371177	0.372398	0.00176723	0.000899499	0.00187484	0.00652071	0.0134325	0.00621943	0.00372699	0.00180059
28.9	0.370413	0.369325	0.369828	0.369257	0.366283	0.361835	0.366476	0.368074	0.369271	0.00171696	0.000924023	0.00182393	0.00651833	0.0135392	0.00621373	0.00369148	0.00180169
29	0.367318	0.366263	0.366716	0.366196	0.36319	0.358673	0.363385	0.365003	0.366176	0.00166532	0.000949681	0.00177153	0.00651526	0.013646	0.00620723	0.00365398	0.00180231
29.1	0.364254	0.363233	0.363636	0.363166	0.360129	0.355541	0.360326	0.361964	0.363112	0.00161237	0.000976512	0.0017177	0.00651155	0.0137529	0.00619998	0.00361453	0.00180249
29.2	0.361223	0.360235	0.360586	0.360169	0.3571	0.352442	0.3573	0.358959	0.360081	0.00155816	0.00100456	0.0016625	0.00650722	0.0138598	0.00619202	0.00357317	0.00180227
29.3	0.358224	0.357272	0.357569	0.357206	0.354104	0.349375	0.354306	0.355987	0.357082	0.00150275	0.00103385	0.00160597	0.00650233	0.0139669	0.00618339	0.00352995	0.00180169
29.4	0.355258	0.354342	0.354584	0.354277	0.351142	0.346342	0.351346	0.35305	0.354117	0.00144619	0.00106443	0.00154819	0.00649692	0.014074	0.00617413	0.00348492	0.00180078
29.5	0.352327	0.351447	0.351632	0.351383	0.348214	0.343342	0.348421	0.350148	0.351187	0.00138856	0.00109634	0.0014892	0.00649103	0.0141812	0.00616431	0.00343813	0.0017996
29.6	0.34943	0.348588	0.348715	0.348525	0.345322	0.340378	0.345531	0.347283	0.348291	0.00132991	0.00112961	0.00142908	0.00648472	0.0142884	0.00615395	0.00338964	0.00179818
29.7	0.346569	0.345764	0.345831	0.345702	0.342465	0.337449	0.342677	0.344453	0.345431	0.00127031	0.00116428	0.00136788	0.00647803	0.0143957	0.0061431	0.0033395	0.00179657
29.8	0.343744	0.342978	0.342984	0.342917	0.339644	0.334556	0.339859	0.341661	0.342607	0.00120982	0.00120039	0.00130568	0.006471	0.014503	0.00613183	0.00328776	0.0017948
29.9	0.340956	0.340228	0.340171	0.340168	0.336861	0.331699	0.337078	0.338906	0.33982	0.00114851	0.00123797	0.00124253	0.00646368	0.0146104	0.00612017	0.00323449	0.00179293
30	0.338205	0.337516	0.337396	0.337458	0.334114	0.32888	0.334335	0.33619	0.33707	0.00108645	0.00127705	0.00117851	0.00645613	0.0147177	0.00610818	0.00317975	0.00179101
30.1	0.335491	0.334843	0.334656	0.334786	0.331406	0.326099	0.331629	0.333512	0.334358	0.0010237	0.00131767	0.00111369	0.00644838	0.0148251	0.0060959	0.00312359	0.00178907
30.2	0.332816	0.332208	0.331955	0.332152	0.328736	0.323356	0.328962	0.330874	0.331684	0.000960351	0.00135986	0.00104814	0.0064405	0.0149324	0.00608338	0.00306609	0.00178716
30.3	0.33018	0.329612	0.329291	0.329558	0.326105	0.320652	0.326334	0.328275	0.329049	0.00089646	0.00140366	0.000981924	0.00643252	0.0150398	0.00607069	0.00300731	0.00178533
30.4	0.327583	0.327056	0.326665	0.327004	0.323513	0.317987	0.323745	0.325716	0.326453	0.000832103	0.00144909	0.000915124	0.00642449	0.0151471	0.00605785	0.00294732	0.00178363
30.5	0.325026	0.32454	0.324079	0.324489	0.320961	0.315362	0.321197	0.323198	0.323897	0.000767355	0.00149618	0.000847813	0.00641648	0.0152544	0.00604494	0.00288618	0.0017821
30.6	0.32251	0.322065	0.321531	0.322015	0.31845	0.312777	0.318688	0.320721	0.321381	0.000702291	0.00154497	0.000780065	0.00640851	0.0153616	0.006032	0.00282396	0.0017808
30.7	0.320034	0.31963	0.319023	0.319583	0.315979	0.310234	0.31622	0.318285	0.318906	0.000636988	0.00159549	0.000711958	0.00640066	0.0154687	0.00601908	0.00276074	0.00177976
30.8	0.317599	0.317237	0.316555	0.317191	0.313548	0.307731	0.313793	0.31589	0.316472	0.000571521	0.00164775	0.000643568	0.00639296	0.0155757	0.00600624	0.00269659	0.00177904
30.9	0.315205	0.314885	0.314127	0.314841	0.31116	0.30527	0.311408	0.313538	0.314078	0.000505969	0.00170178	0.000574975	0.00638546	0.0156826	0.00599352	0.00263158	0.00177869
31	0.312853	0.312574	0.31174	0.312533	0.308813	0.30285	0.309064	0.311228	0.311727	0.000440409	0.00175762	0.000506257	0.00637821	0.0157893	0.00598098	0.00256579	0.00177875
31.1	0.310544	0.310306	0.309394	0.310267	0.306507	0.300473	0.306762	0.30896	0.309417	0.000374921	0.00181528	0.000437494	0.00637127	0.0158959	0.00596867	0.00249929	0.00177927
31.2	0.308277	0.308081	0.307089	0.308043	0.304245	0.298139	0.304503	0.306736	0.307149	0.000309583	0.00187479	0.000368766	0.00636468	0.0160023	0.00595665	0.00243216	0.0017803
31.3	0.306053	0.305898	0.304826	0.305862	0.302024	0.295847	0.302286	0.304555	0.304924	0.000244476	0.00193617	0.000300154	0.0063585	0.0161086	0.00594496	0.00236448	0.00178189
31.4	0.303871	0.303757	0.302605	0.303725	0.299847	0.293599	0.300112	0.302416	0.302741	0.00017968	0.00199943	0.000231739	0.00635276	0.0162145	0.00593365	0.00229633	0.00178408
31.5	0.301733	0.30166	0.300425	0.30163	0.297712	0.291394	0.297981	0.300322	0.300601	0.000115274	0.0020646	0.000163603	0.00634752	0.0163203	0.00592278	0.00222778	0.00178693
31.6	0.299639	0.299607	0.298289	0.299578	0.295621	0.289233	0.295893	0.298271	0.298505	5.1339e-05	0.00213169	9.58285e-05	0.00634282	0.0164257	0.00591239	0.00215892	0.00179047
31.7	0.297588	0.297596	0.296194	0.29757	0.293573	0.287115	0.293849	0.296264	0.296451	1.20438e-05	0.00220072	2.84967e-05	0.00633872	0.0165309	0.00590255	0.00208982	0.00179477
31.8	0.295582	0.295629	0.294143	0.295606	0.291568	0.285042	0.291848	0.294302	0.294442	7.47939e-05	0.0022717	3.83099e-05	0.00633525	0.0166357	0.00589328	0.00202057	0.00179985
31.9	0.293619	0.293706	0.292134	0.293686	0.289608	0.283014	0.289891	0.292383	0.292475	0.000136831	0.00234465	0.000104509	0.00633247	0.0167402	0.00588466	0.00195124	0.00180577
32	0.291701	0.291827	0.290168	0.291809	0.287691	0.28103	0.287978	0.290509	0.290553	0.000198074	0.00241957	0.000170018	0.00633042	0.0168442	0.00587672	0.00188193	0.00181257
32.1	0.289828	0.289991	0.288246	0.289976	0.285818	0.27909	0.286109	0.288679	0.288674	0.000258442	0.00249648	0.000234754	0.00632914	0.0169479	0.00586952	0.00181271	0.0018203
32.2	0.287998	0.2882	0.286367	0.288188	0.283989	0.277196	0.284284	0.286894	0.28684	0.000317857	0.00257538	0.000298637	0.00632868	0.0170511	0.00586309	0.00174366	0.00182901
32.3	0.286214	0.286452	0.284531	0.286443	0.282204	0.275346	0.282503	0.285153	0.285049	0.000376237	0.00265627	0.000361583	0.00632907	0.0171538	0.00585749	0.00167487	0.00183872
32.4	0.284474	0.284749	0.282739	0.284743	0.280464	0.273542	0.280766	0.283457	0.283303	0.000433503	0.00273917	0.000423511	0.00633037	0.0172559	0.00585276	0.00160642	0.0018495
32.5	0.282779	0.28309	0.28099	0.283086	0.278767	0.271783	0.279074	0.281805	0.2816	0.000489577	0.00282408	0.000484341	0.00633262	0.0173576	0.00584895	0.00153839	0.00186137
32.6	0.281129	0.281474	0.279285	0.281474	0.277115	0.270069	0.277426	0.280198	0.279942	0.00054438	0.00291099	0.000543991	0.00633584	0.0174586	0.0058461	0.00147087	0.00187439
32.7	0.279524	0.279903	0.277624	0.279906	0.275508	0.2684	0.275822	0.278635	0.278328	0.000597834	0.00299991	0.000602382	0.00634009	0.017559	0.00584426	0.00140393	0.00188858
32.8	0.277964	0.278376	0.276006	0.278382	0.273944	0.266777	0.274262	0.277117	0.276758	0.000649863	0.00309084	0.000659434	0.00634539	0.0176587	0.00584346	0.00133766	0.00190399
32.9	0.276449	0.276893	0.274432	0.276902	0.272425	0.265199	0.272747	0.275643	0.275232	0.00070039	0.00318376	0.000715068	0.0063518	0.0177577	0.00584374	0.00127213	0.00192066
33	0.274979	0.275453	0.272901	0.275466	0.27095	0.263666	0.271275	0.274214	0.27375	0.00074934	0.00327867	0.000769206	0.00635933	0.017856	0.00584516	0.00120744	0.00193862
33.1	0.273553	0.274058	0.271414	0.274074	0.269519	0.262179	0.269848	0.272829	0.272313	0.000796639	0.00337557	0.000821772	0.00636803	0.0179534	0.00584773	0.00114366	0.00195791
33.2	0.272172	0.272706	0.269971	0.272725	0.268132	0.260737	0.268465	0.271488	0.270919	0.000842212	0.00347444	0.000872689	0.00637792	0.0180501	0.00585151	0.00108087	0.00197856
33.3	0.270836	0.271398	0.268571	0.27142	0.266789	0.25934	0.267126	0.270191	0.269569	0.000885988	0.00357528	0.000921882	0.00638905	0.0181458	0.00585653	0.00101916	0.00200061
33.4	0.269545	0.270133	0.267215	0.270159	0.26549	0.257989	0.265831	0.268938	0.268263	0.000927896	0.00367806	0.000969277	0.00640144	0.0182407	0.00586282	0.000958587	0.00202409
33.5	0.268298	0.268912	0.265902	0.268941	0.264234	0.256683	0.264579	0.267729	0.267	0.000967865	0.00378277	0.0010148	0.00641511	0.0183345	0.00587041	0.000899244	0.00204903
33.6	0.267096	0.267733	0.264632	0.267767	0.263022	0.255422	0.263371	0.266563	0.265781	0.00100583	0.00388941	0.00105838	0.0064301	0.0184274	0.00587934	0.000841204	0.00207545
33.7	0.265938	0.266598	0.263405	0.266635	0.261854	0.254205	0.262207	0.265441	0.264605	0.00104171	0.00399793	0.00109995	0.00644644	0.0185191	0.00588964	0.000784544	0.00210339
33.8	0.264824	0.265506	0.262221	0.265546	0.260729	0.253034	0.261085	0.264362	0.263473	0.00107546	0.00410833	0.00113944	0.00646414	0.0186098	0.00590134	0.000729338	0.00213288
33.9	0.263754	0.264456	0.26108	0.2645	0.259647	0.251907	0.260007	0.263326	0.262383	0.001107	0.00422059	0.00117677	0.00648323	0.0186993	0.00591446	0.000675661	0.00216393
34	0.262728	0.263448	0.259982	0.263496	0.258608	0.250825	0.258972	0.262333	0.261337	0.00113628	0.00433466	0.00121189	0.00650373	0.0187876	0.00592903	0.000623584	0.00219658
34.1	0.261746	0.262483	0.258926	0.262534	0.257612	0.249788	0.257979	0.261383	0.260333	0.00116322	0.00445054	0.00124473	0.00652565	0.0188746	0.00594507	0.00057318	0.00223084
34.2	0.260807	0.261559	0.257913	0.261615	0.256658	0.248795	0.257029	0.260475	0.259371	0.00118778	0.00456818	0.00127522	0.00654903	0.0189604	0.00596261	0.000524518	0.00226673
34.3	0.259911	0.260678	0.256941	0.260737	0.255746	0.247845	0.256121	0.259608	0.258451	0.00120988	0.00468756	0.00130331	0.00657387	0.0190447	0.00598167	0.000477667	0.00230428
34.4	0.259058	0.259837	0.256012	0.2599	0.254877	0.24694	0.255256	0.258784	0.257574	0.00122949	0.00480865	0.00132894	0.00660019	0.0191276	0.00600227	0.000432695	0.00234349
34.5	0.258248	0.259038	0.255124	0.259105	0.254049	0.246078	0.254432	0.258001	0.256738	0.00124654	0.0049314	0.00135204	0.006628	0.0192091	0.00602441	0.000389666	0.0023844
34.6	0.257481	0.25828	0.254278	0.25835	0.253263	0.24526	0.253649	0.25726	0.255943	0.00126098	0.00505579	0.00137257	0.00665731	0.019289	0.00604813	0.000348646	0.002427
34.7	0.256755	0.257562	0.253472	0.257636	0.252518	0.244485	0.252908	0.256559	0.25519	0.00127276	0.00518177	0.00139046	0.00668813	0.0193673	0.00607343	0.000309697	0.00247131
34.8	0.256072	0.256884	0.252708	0.256963	0.251814	0.243753	0.252207	0.255899	0.254477	0.00128183	0.00530929	0.00140567	0.00672047	0.019444	0.00610033	0.00027288	0.00251735
34.9	0.25543	0.256246	0.251985	0.256329	0.251151	0.243064	0.251547	0.255279	0.253805	0.00128814	0.00543833	0.00141814	0.00675434	0.019519	0.00612883	0.000238254	0.00256512
35	0.25483	0.255648	0.251302	0.255734	0.250528	0.242417	0.250928	0.254699	0.253173	0.00129166	0.00556883	0.00142783	0.00678973	0.0195922	0.00615895	0.000205875	0.00261462
35.1	0.254271	0.255089	0.250659	0.255179	0.249946	0.241813	0.250348	0.254159	0.252582	0.00129234	0.00570075	0.0014347	0.00682665	0.0196637	0.00619068	0.000175801	0.00266587
35.2	0.253752	0.254569	0.250056	0.254663	0.249403	0.24125	0.249809	0.253658	0.252029	0.00129013	0.00583403	0.00143869	0.00686509	0.0197332	0.00622405	0.000148084	0.00271886
35.3	0.253274	0.254088	0.249492	0.254186	0.248899	0.240729	0.249308	0.253196	0.251517	0.00128501	0.00596863	0.00143977	0.00690507	0.0198008	0.00625903	0.000122776	0.00277359
35.4	0.252836	0.253645	0.248968	0.253746	0.248435	0.240249	0.248847	0.252772	0.251043	0.00127693	0.00610449	0.00143789	0.00694657	0.0198664	0.00629565	9.99262e-05	0.00283007
35.5	0.252437	0.253239	0.248483	0.253345	0.248009	0.239811	0.248424	0.252387	0.250607	0.00126587	0.00624157	0.00143303	0.00698958	0.01993	0.0063339	7.95825e-05	0.0028883
35.6	0.252078	0.252871	0.248036	0.252981	0.247621	0.239412	0.24804	0.252039	0.25021	0.00125179	0.00637979	0.00142514	0.00703411	0.0199914	0.00637376	6.17902e-05	0.00294826
35.7	0.251758	0.25254	0.247628	0.252654	0.247272	0.239055	0.247693	0.251728	0.249851	0.00123466	0.00651912	0.0014142	0.00708013	0.0200507	0.00641525	4.65924e-05	0.00300995
35.8	0.251476	0.252245	0.247257	0.252363	0.24696	0.238737	0.247384	0.251455	0.249529	0.00121446	0.00665947	0.00140017	0.00712764	0.0201077	0.00645835	3.40303e-05	0.00307337
35.9	0.251233	0.251987	0.246924	0.252109	0.246686	0.238459	0.247113	0.251217	0.249244	0.00119116	0.00680081	0.00138303	0.00717663	0.0201624	0.00650305	2.41425e-05	0.0031385
36	0.251027	0.251765	0.246628	0.25189	0.246448	0.23822	0.246878	0.251016	0.248996	0.00116475	0.00694305	0.00136275	0.00722707	0.0202147	0.00654934	1.69656e-05	0.00320533
36.1	0.250859	0.251578	0.246369	0.251707	0.246247	0.23802	0.246679	0.250851	0.248785	0.0011352	0.00708614	0.00133931	0.00727896	0.0202647	0.00659721	1.25337e-05	0.00327384
36.2	0.250728	0.251426	0.246147	0.251559	0.246082	0.237859	0.246517	0.250721	0.248609	0.0011025	0.00723001	0.00131269	0.00733226	0.0203121	0.00664664	1.08787e-05	0.00334403
36.3	0.250633	0.251309	0.245961	0.251446	0.245953	0.237736	0.24639	0.250625	0.248469	0.00106664	0.00737459	0.00128288	0.00738697	0.020357	0.00669762	1.20299e-05	0.00341586
36.4	0.250574	0.251225	0.24581	0.251366	0.245859	0.23765	0.246298	0.250564	0.248364	0.00102761	0.00751981	0.00124985	0.00744305	0.0203992	0.00675012	1.60143e-05	0.00348933
36.5	0.250551	0.251176	0.245695	0.25132	0.245799	0.237602	0.246241	0.250537	0.248293	0.000985387	0.0076656	0.00121359	0.00750048	0.0204388	0.00680413	2.28566e-05	0.0035644
36.6	0.250564	0.251159	0.245615	0.251308	0.245775	0.237591	0.246218	0.250543	0.248257	0.00093998	0.00781189	0.00117411	0.00755924	0.0204757	0.00685962	3.25787e-05	0.00364106
36.7	0.250611	0.251176	0.245569	0.251328	0.245784	0.237617	0.246229	0.250582	0.248255	0.000891382	0.0079586	0.00113138	0.00761929	0.0205097	0.00691657	4.52001e-05	0.00371928
36.8	0.250692	0.251224	0.245557	0.25138	0.245826	0.237679	0.246273	0.250654	0.248286	0.000839594	0.00810566	0.00108542	0.0076806	0.0205409	0.00697494	6.0738e-05	0.00379903
36.9	0.250808	0.251305	0.245579	0.251464	0.245902	0.237776	0.246351	0.250758	0.248349	0.000784616	0.00825299	0.0010362	0.00774315	0.0205692	0.00703472	7.92068e-05	0.00388027
37	0.250957	0.251417	0.245635	0.25158	0.246011	0.237909	0.246461	0.250893	0.248446	0.000726456	0.0084005	0.000983745	0.00780689	0.0205944	0.00709587	0.000100618	0.00396299
37.1	0.251138	0.25156	0.245723	0.251726	0.246151	0.238077	0.246603	0.251059	0.248574	0.000665119	0.00854813	0.000928048	0.00787179	0.0206166	0.00715836	0.000124982	0.00404714
37.2	0.251353	0.251733	0.245844	0.251903	0.246324	0.238279	0.246777	0.251256	0.248734	0.000600618	0.00869579	0.000869118	0.00793781	0.0206357	0.00722215	0.000152304	0.00413269
37.3	0.251599	0.251937	0.245996	0.25211	0.246527	0.238515	0.246982	0.251483	0.248926	0.000532965	0.00884339	0.000806964	0.00800492	0.0206517	0.0072872	0.00018259	0.0042196
37.4	0.251877	0.25217	0.246181	0.252347	0.246762	0.238785	0.247218	0.25174	0.249148	0.000462176	0.00899086	0.0007416	0.00807306	0.0206643	0.00735348	0.000215839	0.00430783
37.5	0.252186	0.252432	0.246396	0.252612	0.247027	0.239088	0.247484	0.252026	0.2494	0.00038827	0.00913811	0.000673039	0.00814219	0.0206737	0.00742095	0.000252052	0.00439734
37.6	0.252525	0.252722	0.246642	0.252906	0.247322	0.239423	0.24778	0.25234	0.249682	0.000311268	0.00928505	0.0006013	0.00821228	0.0206797	0.00748956	0.000291225	0.00448809
37.7	0.252894	0.253041	0.246919	0.253228	0.247647	0.239791	0.248105	0.252683	0.249993	0.000231194	0.0094316	0.000526402	0.00828326	0.0206823	0.00755927	0.00033335	0.00458003
37.8	0.253293	0.253387	0.247225	0.253577	0.248	0.240191	0.248459	0.253054	0.250333	0.000148075	0.00957766	0.000448369	0.0083551	0.0206814	0.00763004	0.000378419	0.00467311
37.9	0.253721	0.25376	0.247561	0.253954	0.248382	0.240621	0.248842	0.253451	0.250701	6.19403e-05	0.00972315	0.000367226	0.00842774	0.020677	0.00770182	0.00042642	0.00476729
38	0.254178	0.254161	0.247926	0.254357	0.248792	0.241083	0.249252	0.253875	0.251097	2.71788e-05	0.00986798	0.000283003	0.00850113	0.020669	0.00777455	0.000477339	0.00486252
38.1	0.254662	0.254587	0.248319	0.254786	0.249229	0.241575	0.24969	0.254326	0.251521	0.000119247	0.0100121	0.000195729	0.00857522	0.0206573	0.00784819	0.000531159	0.00495874
38.2	0.255174	0.255039	0.24874	0.255241	0.249694	0.242097	0.250155	0.254802	0.251971	0.000214228	0.0101553	0.000105439	0.00864995	0.0206419	0.00792268	0.00058786	0.0050559
38.3	0.255713	0.255516	0.249189	0.255721	0.250185	0.242648	0.250646	0.255303	0.252448	0.000312081	0.0102976	1.21693e-05	0.00872527	0.0206228	0.00799797	0.00064742	0.00515394
38.4	0.256279	0.256017	0.249665	0.256226	0.250703	0.243228	0.251164	0.255829	0.252951	0.000412765	0.0104389	8.40412e-05	0.0088011	0.0205998	0.00807401	0.000709814	0.00525282
38.5	0.25687	0.256543	0.250168	0.256754	0.251246	0.243836	0.251706	0.256379	0.253479	0.000516233	0.010579	0.000183151	0.00887741	0.020573	0.00815074	0.000775014	0.00535246
38.6	0.257487	0.257093	0.250697	0.257307	0.251814	0.244473	0.252274	0.256953	0.254033	0.00062244	0.010718	0.000285115	0.00895412	0.0205422	0.00822809	0.000842991	0.00545281
38.7	0.258129	0.257666	0.251252	0.257882	0.252407	0.245137	0.252867	0.25755	0.254611	0.000731334	0.0108556	0.000389888	0.00903117	0.0205074	0.00830601	0.000913712	0.00555382
38.8	0.258795	0.258261	0.251832	0.25848	0.253025	0.245828	0.253484	0.25817	0.255212	0.000842864	0.0109918	0.00049742	0.00910851	0.0204686	0.00838444	0.000987141	0.0056554
38.9	0.259486	0.258879	0.252436	0.259101	0.253666	0.246545	0.254124	0.258812	0.255838	0.000956974	0.0111266	0.000607658	0.00918605	0.0204257	0.00846331	0.00106324	0.00575751
39	0.260199	0.259519	0.253066	0.259743	0.25433	0.247288	0.254787	0.259476	0.256486	0.00107361	0.0112597	0.00072055	0.00926375	0.0203787	0.00854256	0.00114197	0.00586007
39.1	0.260935	0.26018	0.253719	0.260406	0.255017	0.248057	0.255473	0.26016	0.257158	0.00119271	0.0113912	0.000836037	0.00934152	0.0203275	0.00862212	0.00122329	0.00596302
39.2	0.261694	0.260862	0.254395	0.26109	0.255727	0.248851	0.256181	0.260866	0.257851	0.00131421	0.0115208	0.000954062	0.00941931	0.0202721	0.00870193	0.00130716	0.00606629
39.3	0.262475	0.261564	0.255095	0.261794	0.256458	0.249669	0.256911	0.261592	0.258566	0.00143804	0.0116486	0.00107456	0.00949703	0.0202124	0.00878192	0.00139351	0.00616981
39.4	0.263276	0.262285	0.255817	0.262518	0.25721	0.250511	0.257662	0.262337	0.259302	0.00156415	0.0117744	0.00119747	0.00957463	0.0201484	0.00886201	0.00148232	0.00627351
39.5	0.264099	0.263027	0.256561	0.263261	0.257984	0.251377	0.258434	0.263102	0.260059	0.00169246	0.0118982	0.00132273	0.00965203	0.02008	0.00894214	0.00157352	0.00637732
39.6	0.264942	0.263787	0.257327	0.264023	0.258778	0.252266	0.259226	0.263885	0.260835	0.0018229	0.0120197	0.00145027	0.00972916	0.0200073	0.00902224	0.00166705	0.00648116
39.7	0.265804	0.264565	0.258113	0.264803	0.259591	0.253177	0.260037	0.264687	0.261632	0.0019554	0.012139	0.00158001	0.00980594	0.0199301	0.00910223	0.00176287	0.00658496
39.8	0.266686	0.265362	0.258921	0.265601	0.260425	0.254111	0.260868	0.265507	0.262448	0.00208989	0.012256	0.00171188	0.0098823	0.0198484	0.00918205	0.00186092	0.00668865
39.9	0.267586	0.266175	0.259749	0.266416	0.261277	0.255066	0.261718	0.266343	0.263283	0.00222628	0.0123705	0.00184582	0.00995816	0.0197622	0.0092616	0.00196112	0.00679215
40	0.268504	0.267006	0.260596	0.267249	0.262148	0.256042	0.262586	0.267197	0.264136	0.0023645	0.0124824	0.00198174	0.0100335	0.0196714	0.00934083	0.00206342	0.00689537
40.1	0.26944	0.267854	0.261463	0.268097	0.263036	0.257038	0.263473	0.268067	0.265007	0.00250446	0.0125917	0.00211956	0.0101081	0.0195761	0.00941966	0.00216776	0.00699826
40.2	0.270393	0.268717	0.262349	0.268962	0.263943	0.258054	0.264376	0.268953	0.265895	0.00264609	0.0126983	0.0022592	0.010182	0.0194761	0.009498	0.00227406	0.00710071
40.3	0.271363	0.269596	0.263253	0.269842	0.264866	0.25909	0.265297	0.269854	0.2668	0.0027893	0.012802	0.00240058	0.0102552	0.0193716	0.00957579	0.00238226	0.00720267
40.4	0.272349	0.27049	0.264175	0.270738	0.265806	0.260146	0.266233	0.27077	0.267722	0.00293399	0.0129028	0.00254362	0.0103274	0.0192623	0.00965294	0.00249228	0.00730404
40.5	0.27335	0.271399	0.265114	0.271647	0.266762	0.261219	0.267186	0.271701	0.268659	0.0030801	0.0130006	0.00268823	0.0103987	0.0191483	0.00972937	0.00260405	0.00740475
40.6	0.274367	0.272322	0.26607	0.272571	0.267734	0.262311	0.268155	0.272645	0.269612	0.00322751	0.0130953	0.00283432	0.0104689	0.0190296	0.00980501	0.0027175	0.00750471
40.7	0.275398	0.273259	0.267044	0.273509	0.268722	0.26342	0.269139	0.273603	0.270581	0.00337616	0.0131868	0.0029818	0.0105381	0.0189062	0.00987977	0.00283254	0.00760384
40.8	0.276443	0.274209	0.268033	0.27446	0.269724	0.264546	0.270137	0.274575	0.271563	0.00352593	0.0132749	0.00313059	0.010606	0.018778	0.00995359	0.00294911	0.00770207
40.9	0.277502	0.275172	0.269038	0.275423	0.27074	0.265689	0.27115	0.275559	0.272561	0.00367673	0.0133598	0.00328057	0.0106727	0.0186449	0.0100264	0.00306711	0.0077993
41	0.278573	0.276148	0.270058	0.276399	0.27177	0.266848	0.272176	0.276555	0.273571	0.00382848	0.0134411	0.00343168	0.010738	0.0185071	0.010098	0.00318647	0.00789546
41.1	0.279658	0.277136	0.271093	0.277387	0.272814	0.268023	0.273216	0.277563	0.274595	0.00398107	0.0135189	0.00358379	0.0108019	0.0183645	0.0101685	0.0033071	0.00799047
41.2	0.280754	0.278135	0.272142	0.278387	0.273871	0.269213	0.274268	0.278582	0.275632	0.0041344	0.0135931	0.00373683	0.0108642	0.0182171	0.0102377	0.00342892	0.00808423
41.3	0.281862	0.279145	0.273206	0.279397	0.274941	0.270417	0.275333	0.279612	0.276682	0.00428838	0.0136635	0.00389069	0.010925	0.0180647	0.0103055	0.00355184	0.00817667
41.4	0.282981	0.280166	0.274282	0.280418	0.276022	0.271636	0.27641	0.280652	0.277743	0.0044429	0.0137302	0.00404527	0.0109841	0.0179076	0.0103719	0.00367577	0.0082677
41.5	0.284111	0.281198	0.275372	0.28145	0.277116	0.272868	0.277499	0.281703	0.278816	0.00459786	0.0137929	0.00420047	0.0110415	0.0177456	0.0104368	0.00380062	0.00835724
41.6	0.285251	0.282239	0.276475	0.282491	0.27822	0.274114	0.278598	0.282763	0.2799	0.00475316	0.0138517	0.00435619	0.011097	0.0175787	0.0105001	0.0039263	0.00844521
41.7	0.2864	0.28329	0.27759	0.283541	0.279336	0.275372	0.279709	0.283833	0.280995	0.0049087	0.0139065	0.00451232	0.0111506	0.0174069	0.0105617	0.00405272	0.00853152
41.8	0.287559	0.28435	0.278716	0.284601	0.280462	0.276643	0.28083	0.284911	0.2821	0.00506437	0.0139571	0.00466877	0.0112023	0.0172303	0.0106216	0.00417979	0.00861608
41.9	0.288726	0.285419	0.279854	0.285669	0.281598	0.277925	0.28196	0.285997	0.283215	0.00522007	0.0140035	0.00482542	0.0112518	0.0170488	0.0106796	0.00430741	0.00869883
42	0.289902	0.286496	0.281003	0.286746	0.282743	0.279219	0.283101	0.287092	0.28434	0.00537569	0.0140457	0.00498217	0.0112993	0.0168625	0.0107357	0.00443548	0.00877967
42.1	0.291086	0.287581	0.282163	0.28783	0.283898	0.280524	0.28425	0.288194	0.285473	0.00553111	0.0140835	0.00513891	0.0113445	0.0166713	0.0107898	0.00456392	0.00885851
42.2	0.292276	0.288674	0.283333	0.288921	0.285062	0.281839	0.285408	0.289303	0.286616	0.00568625	0.0141169	0.00529555	0.0113874	0.0164753	0.0108418	0.00469261	0.00893529
42.3	0.293474	0.289774	0.284512	0.29002	0.286234	0.283164	0.286574	0.29042	0.287766	0.00584098	0.0141458	0.00545196	0.011428	0.0162744	0.0108917	0.00482148	0.00900992
42.4	0.294678	0.29088	0.285701	0.291126	0.287414	0.284498	0.287748	0.291542	0.288924	0.0059952	0.0141701	0.00560805	0.0114661	0.0160687	0.0109393	0.0049504	0.00908231
42.5	0.295889	0.291993	0.286899	0.292237	0.288602	0.285842	0.288929	0.292671	0.29009	0.00614881	0.0141898	0.00576369	0.0115017	0.0158582	0.0109846	0.0050793	0.00915239
42.6	0.297105	0.293112	0.288105	0.293355	0.289797	0.287194	0.290118	0.293805	0.291263	0.00630168	0.0142049	0.00591879	0.0115347	0.015643	0.0110276	0.00520805	0.00922007
42.7	0.298326	0.294237	0.28932	0.294478	0.290999	0.288554	0.291313	0.294945	0.292443	0.00645372	0.0142152	0.00607324	0.011565	0.0154229	0.0110681	0.00533658	0.00928528
42.8	0.299551	0.295367	0.290542	0.295606	0.292207	0.289923	0.292515	0.296089	0.293629	0.00660481	0.0142207	0.00622692	0.0115927	0.0151981	0.011106	0.00546477	0.00934794
42.9	0.300781	0.296502	0.291771	0.296739	0.293421	0.291298	0.293723	0.297238	0.294821	0.00675485	0.0142213	0.00637972	0.0116175	0.0149686	0.0111414	0.00559252	0.00940798
43	0.302015	0.297641	0.293008	0.297877	0.294641	0.29268	0.294936	0.298391	0.296018	0.00690372	0.014217	0.00653154	0.0116394	0.0147345	0.0111741	0.00571974	0.0094653
43.1	0.303252	0.298785	0.294251	0.299019	0.295866	0.294069	0.296154	0.299549	0.297221	0.00705132	0.0142077	0.00668226	0.0116584	0.0144956	0.011204	0.00584631	0.00951985
43.2	0.304493	0.299933	0.295501	0.300165	0.297097	0.295464	0.297378	0.300709	0.298429	0.00719754	0.0141934	0.00683178	0.0116744	0.0142522	0.0112311	0.00597214	0.00957155
43.3	0.305736	0.301084	0.296756	0.301314	0.298332	0.296864	0.298605	0.301873	0.299641	0.00734227	0.0141741	0.00697999	0.0116873	0.0140041	0.0112553	0.00609713	0.00962031
43.4	0.306981	0.302239	0.298017	0.302466	0.299571	0.298269	0.299837	0.30304	0.300857	0.00748539	0.0141496	0.00712677	0.0116971	0.0137515	0.0112766	0.00622117	0.00966608
43.5	0.308228	0.303397	0.299283	0.303621	0.300814	0.299679	0.301073	0.304209	0.302078	0.00762681	0.0141199	0.00727202	0.0117037	0.0134944	0.0112948	0.00634416	0.00970877
43.6	0.309477	0.304557	0.300554	0.304779	0.30206	0.301094	0.302312	0.305381	0.303301	0.00776642	0.0140851	0.00741563	0.0117071	0.0132328	0.0113099	0.006466	0.00974833
43.7	0.310727	0.305719	0.301829	0.305939	0.30331	0.302512	0.303554	0.306554	0.304528	0.0079041	0.014045	0.00755749	0.0117071	0.0129668	0.0113219	0.00658658	0.00978467
43.8	0.311977	0.306884	0.303108	0.307101	0.304562	0.303934	0.304799	0.307729	0.305757	0.00803976	0.0139996	0.00769749	0.0117037	0.0126965	0.0113307	0.00670582	0.00981774
43.9	0.313228	0.30805	0.304391	0.308264	0.305818	0.305358	0.306046	0.308905	0.306989	0.00817328	0.0139489	0.00783553	0.011697	0.0124218	0.0113362	0.00682359	0.00984746
44	0.314479	0.309218	0.305677	0.309429	0.307075	0.306786	0.307295	0.310082	0.308223	0.00830456	0.0138929	0.00797149	0.0116867	0.0121428	0.0113384	0.00693981	0.00987378
44.1	0.315729	0.310386	0.306966	0.310594	0.308334	0.308216	0.308547	0.31126	0.309459	0.0084335	0.0138314	0.00810528	0.0116729	0.0118596	0.0113371	0.00705438	0.00989662
44.2	0.316979	0.311556	0.308258	0.31176	0.309595	0.309647	0.309799	0.312438	0.310697	0.00855999	0.0137646	0.00823679	0.0116555	0.0115723	0.0113324	0.00716719	0.00991593
44.3	0.318227	0.312726	0.309553	0.312927	0.310856	0.31108	0.311053	0.313616	0.311935	0.00868393	0.0136924	0.00836591	0.0116344	0.0112809	0.0113242	0.00727814	0.00993166
44.4	0.319474	0.313896	0.310849	0.314094	0.312119	0.312515	0.312307	0.314794	0.313175	0.00880523	0.0136147	0.00849255	0.0116097	0.0109854	0.0113125	0.00738714	0.00994373
44.5	0.32072	0.315066	0.312147	0.315261	0.313382	0.31395	0.313562	0.315972	0.314415	0.00892378	0.0135315	0.00861659	0.0115812	0.0106859	0.0112971	0.00749408	0.00995209
44.6	0.321963	0.316236	0.313446	0.316427	0.314646	0.315385	0.314818	0.317149	0.315655	0.00903947	0.0134428	0.00873794	0.0115489	0.0103826	0.0112781	0.00759888	0.0099567
44.7	0.323204	0.317405	0.314747	0.317593	0.31591	0.31682	0.316073	0.318324	0.316895	0.00915223	0.0133487	0.00885651	0.0115129	0.0100754	0.0112554	0.00770144	0.00995749
44.8	0.324441	0.318574	0.316048	0.318757	0.317173	0.318255	0.317327	0.319499	0.318135	0.00926193	0.013249	0.00897218	0.0114729	0.00976446	0.0112289	0.00780165	0.00995442
44.9	0.325676	0.319741	0.317349	0.319921	0.318435	0.319689	0.318581	0.320672	0.319374	0.00936851	0.0131438	0.00908486	0.0114291	0.00944983	0.0111986	0.00789944	0.00994743
45	0.326908	0.320907	0.318651	0.321083	0.319697	0.321122	0.319834	0.321843	0.320613	0.00947185	0.0130331	0.00919446	0.0113813	0.00913158	0.0111645	0.0079947	0.00993648
45.1	0.328135	0.322071	0.319952	0.322243	0.320958	0.322554	0.321086	0.323012	0.32185	0.00957187	0.0129169	0.00930088	0.0113296	0.0088098	0.0111265	0.00808734	0.00992153
45.2	0.329359	0.323234	0.321253	0.323401	0.322217	0.323984	0.322337	0.324178	0.323085	0.00966848	0.0127951	0.00940404	0.0112738	0.00848457	0.0110846	0.00817727	0.00990253
45.3	0.330579	0.324394	0.322553	0.324557	0.323474	0.325411	0.323585	0.325343	0.324319	0.00976158	0.0126679	0.00950383	0.011214	0.00815597	0.0110388	0.00826441	0.00987944
45.4	0.331793	0.325552	0.323852	0.325711	0.324729	0.326836	0.324831	0.326504	0.325551	0.0098511	0.0125351	0.00960017	0.0111502	0.00782409	0.010989	0.00834866	0.00985221
45.5	0.333003	0.326708	0.325149	0.326862	0.325982	0.328259	0.326075	0.327662	0.326781	0.00993694	0.0123968	0.00969297	0.0110823	0.00748901	0.0109351	0.00842995	0.00982083
45.6	0.334208	0.32786	0.326445	0.32801	0.327232	0.329678	0.327317	0.328818	0.328008	0.010019	0.012253	0.00978214	0.0110102	0.00715083	0.0108772	0.00850818	0.00978523
45.7	0.335407	0.32901	0.327739	0.329156	0.32848	0.331093	0.328555	0.329969	0.329233	0.0100973	0.0121037	0.0098676	0.0109341	0.00680963	0.0108153	0.00858327	0.00974541
45.8	0.336601	0.330157	0.32903	0.330297	0.329724	0.332505	0.329791	0.331117	0.330454	0.0101716	0.011949	0.00994927	0.0108538	0.00646551	0.0107492	0.00865514	0.00970132
45.9	0.337788	0.3313	0.33032	0.331436	0.330965	0.333912	0.331023	0.332261	0.331673	0.0102419	0.0117888	0.0100271	0.0107693	0.00611858	0.010679	0.00872372	0.00965294
46	0.33897	0.332439	0.331606	0.33257	0.332203	0.335315	0.332251	0.333401	0.332887	0.0103082	0.0116233	0.0101009	0.0106807	0.00576892	0.0106047	0.00878891	0.00960024
46.1	0.340145	0.333574	0.332889	0.333701	0.333437	0.336713	0.333476	0.334537	0.334098	0.0103703	0.0114523	0.0101707	0.0105878	0.00541663	0.0105263	0.00885066	0.0095432
46.2	0.341313	0.334706	0.334169	0.334827	0.334666	0.338106	0.334696	0.335668	0.335306	0.0104282	0.0112759	0.0102364	0.0104908	0.00506183	0.0104436	0.00890887	0.0094818
46.3	0.342474	0.335833	0.335445	0.33595	0.335892	0.339493	0.335912	0.336795	0.336508	0.0104818	0.0110943	0.010298	0.0103896	0.0047046	0.0103568	0.00896349	0.00941601
46.4	0.343628	0.336956	0.336717	0.337067	0.337112	0.340875	0.337124	0.337917	0.337707	0.0105311	0.0109073	0.0103552	0.0102841	0.00434507	0.0102658	0.00901443	0.00934582
46.5	0.344774	0.338074	0.337986	0.33818	0.338328	0.342251	0.338331	0.339033	0.338901	0.0105759	0.0107151	0.0104082	0.0101745	0.00398334	0.0101706	0.00906164	0.00927123
46.6	0.345913	0.339187	0.33925	0.339288	0.339539	0.34362	0.339533	0.340145	0.340089	0.0106163	0.0105177	0.0104568	0.0100606	0.00361951	0.0100712	0.00910504	0.0091922
46.7	0.347044	0.340295	0.340509	0.340391	0.340745	0.344983	0.340729	0.341251	0.341273	0.0106521	0.0103151	0.0105009	0.00994254	0.0032537	0.00996756	0.00914457	0.00910875
46.8	0.348167	0.341399	0.341763	0.341489	0.341945	0.346339	0.34192	0.342351	0.342452	0.0106834	0.0101074	0.0105406	0.00982027	0.00288603	0.00985972	0.00918016	0.00902085
46.9	0.349282	0.342496	0.343013	0.342581	0.34314	0.347687	0.343106	0.343445	0.343625	0.0107099	0.0098946	0.0105757	0.00969382	0.0025166	0.00974769	0.00921177	0.00892851
47	0.350388	0.343589	0.344257	0.343668	0.344329	0.349028	0.344286	0.344534	0.344792	0.0107318	0.00967678	0.0106061	0.00956318	0.00214554	0.00963145	0.00923932	0.00883172
47.1	0.351485	0.344675	0.345495	0.344749	0.345512	0.350362	0.345459	0.345617	0.345954	0.0107489	0.009454	0.0106319	0.00942837	0.00177296	0.00951101	0.00926276	0.00873048
47.2	0.352573	0.345756	0.346728	0.345824	0.346688	0.351687	0.346627	0.346693	0.347109	0.0107612	0.00922631	0.0106529	0.00928942	0.00139899	0.00938638	0.00928205	0.00862481
47.3	0.353653	0.34683	0.347955	0.346893	0.347858	0.353004	0.347788	0.347763	0.348258	0.0107687	0.00899376	0.0106692	0.00914633	0.00102374	0.00925759	0.00929712	0.00851469
47.4	0.354723	0.347899	0.349175	0.347956	0.349022	0.354313	0.348942	0.348826	0.349401	0.0107713	0.00875643	0.0106807	0.00899913	0.000647333	0.00912463	0.00930794	0.00840015
47.5	0.355784	0.348961	0.350389	0.349013	0.350178	0.355613	0.35009	0.349882	0.350537	0.0107689	0.00851439	0.0106873	0.00884784	0.000269902	0.00898753	0.00931445	0.00828118
47.6	0.356835	0.350017	0.351597	0.350063	0.351328	0.356903	0.35123	0.350932	0.351666	0.0107616	0.00826769	0.0106889	0.00869248	0.00010843	0.0088463	0.00931661	0.00815782
47.7	0.357876	0.351066	0.352797	0.351106	0.35247	0.358185	0.352363	0.351975	0.352789	0.0107493	0.00801641	0.0106857	0.0085331	0.000487538	0.00870098	0.00931438	0.00803006
47.8	0.358907	0.352108	0.353991	0.352143	0.353605	0.359457	0.353489	0.35301	0.353904	0.0107319	0.00776062	0.0106774	0.00836971	0.000867293	0.00855158	0.00930772	0.00789793
47.9	0.359929	0.353144	0.355177	0.353172	0.354732	0.360719	0.354608	0.354039	0.355011	0.0107095	0.00750041	0.0106642	0.00820235	0.00124757	0.00839813	0.0092966	0.00776146
48	0.36094	0.354172	0.356355	0.354195	0.355851	0.361971	0.355719	0.35506	0.356112	0.010682	0.00723584	0.0106459	0.00803105	0.00162823	0.00824066	0.00928097	0.00762065
48.1	0.36194	0.355193	0.357526	0.35521	0.356963	0.363213	0.356822	0.356073	0.357204	0.0106494	0.00696701	0.0106225	0.00785587	0.00200914	0.0080792	0.00926082	0.00747555
48.2	0.36293	0.356207	0.358689	0.356218	0.358067	0.364444	0.357916	0.357079	0.358289	0.0106117	0.00669399	0.0105941	0.00767682	0.00239018	0.00791379	0.00923611	0.00732617
48.3	0.36391	0.357214	0.359844	0.357219	0.359162	0.365665	0.359003	0.358077	0.359365	0.0105688	0.00641688	0.0105605	0.00749397	0.00277121	0.00774446	0.00920681	0.00717255
48.4	0.364878	0.358213	0.360991	0.358212	0.360249	0.366875	0.360081	0.359067	0.360434	0.0105208	0.00613575	0.0105218	0.00730735	0.00315209	0.00757126	0.00917291	0.00701473
48.5	0.365836	0.359204	0.362129	0.359198	0.361327	0.368074	0.361151	0.360049	0.361494	0.0104676	0.00585072	0.010478	0.00711701	0.00353269	0.00739422	0.00913438	0.00685273
48.6	0.366783	0.360188	0.363259	0.360175	0.362396	0.369261	0.362212	0.361023	0.362546	0.0104092	0.00556186	0.010429	0.00692301	0.00391287	0.00721339	0.00909121	0.0066866
48.7	0.367718	0.361164	0.36438	0.361145	0.363457	0.370437	0.363265	0.361989	0.36359	0.0103456	0.00526927	0.0103748	0.00672539	0.0042925	0.00702883	0.00904338	0.00651638
48.8	0.368642	0.362131	0.365491	0.362107	0.364509	0.371602	0.364308	0.362946	0.364624	0.0102768	0.00497306	0.0103154	0.00652422	0.00467144	0.00684056	0.00899087	0.00634211
48.9	0.369555	0.363091	0.366594	0.363061	0.365551	0.372754	0.365343	0.363895	0.36565	0.0102029	0.00467332	0.0102509	0.00631954	0.00504955	0.00664866	0.00893369	0.00616384
49	0.370456	0.364042	0.367688	0.364006	0.366584	0.373894	0.366368	0.364836	0.366667	0.0101237	0.00437015	0.0101811	0.00611143	0.00542669	0.00645317	0.00887181	0.00598162
49.1	0.371346	0.364986	0.368771	0.364943	0.367608	0.375022	0.367384	0.365767	0.367674	0.0100394	0.00406367	0.0101062	0.00589994	0.00580272	0.00625416	0.00880525	0.00579549
49.2	0.372224	0.36592	0.369846	0.365872	0.368622	0.376138	0.36839	0.366691	0.368673	0.00994991	0.00375398	0.0100261	0.00568513	0.00617751	0.00605167	0.00873399	0.00560551
49.3	0.37309	0.366847	0.37091	0.366792	0.369627	0.377241	0.369387	0.367605	0.369662	0.00985526	0.00344118	0.00994087	0.00546708	0.00655091	0.00584577	0.00865804	0.00541174
49.4	0.373945	0.367764	0.371965	0.367704	0.370621	0.378331	0.370374	0.368511	0.370641	0.00975546	0.0031254	0.00985045	0.00524586	0.00692279	0.00563652	0.0085774	0.00521423
49.5	0.374787	0.368673	0.373009	0.368607	0.371606	0.379408	0.371351	0.369407	0.371611	0.00965053	0.00280673	0.00975488	0.00502152	0.00729299	0.00542399	0.00849209	0.00501304
49.6	0.375618	0.369573	0.374043	0.369501	0.37258	0.380472	0.372318	0.370295	0.372572	0.00954049	0.00248531	0.00965418	0.00479416	0.00766139	0.00520826	0.00840211	0.00480824
49.7	0.376436	0.370465	0.375067	0.370387	0.373545	0.381522	0.373275	0.371173	0.373522	0.00942537	0.00216124	0.00954837	0.00456384	0.00802784	0.00498937	0.00830746	0.00459989
49.8	0.377242	0.371347	0.37608	0.371263	0.374499	0.382559	0.374222	0.372042	0.374462	0.00930519	0.00183464	0.00943747	0.00433064	0.0083922	0.00476742	0.00820818	0.00438806
49.9	0.378036	0.372221	0.377083	0.372131	0.375442	0.383583	0.375159	0.372902	0.375393	0.00917999	0.00150564	0.00932151	0.00409464	0.00875433	0.00454247	0.00810428	0.00417282
50	0.378818	0.373085	0.378074	0.372989	0.376375	0.384592	0.376085	0.373753	0.376313	0.00904979	0.00117436	0.00920051	0.00385593	0.00911409	0.00431461	0.00799577	0.00395423
50.1	0.379588	0.37394	0.379055	0.373839	0.377298	0.385588	0.377	0.374594	0.377223	0.00891462	0.000840916	0.00907451	0.00361458	0.00947134	0.0040839	0.00788269	0.00373238
50.2	0.380345	0.374786	0.380025	0.374679	0.378209	0.38657	0.377905	0.375425	0.378123	0.00877453	0.000505439	0.00894353	0.00337068	0.00982594	0.00385044	0.00776506	0.00350734
50.3	0.38109	0.375622	0.380983	0.37551	0.37911	0.387538	0.3788	0.376247	0.379012	0.00862956	0.000168055	0.00880761	0.00312433	0.0101777	0.00361429	0.0076429	0.00327918
50.4	0.381822	0.376449	0.38193	0.376331	0.38	0.388491	0.379683	0.37706	0.379891	0.00847975	0.000171108	0.0086668	0.0028756	0.0105266	0.00337556	0.00751626	0.00304798
50.5	0.382541	0.377267	0.382866	0.377143	0.380879	0.38943	0.380556	0.377863	0.380759	0.00832515	0.00051192	0.00852114	0.00262459	0.0108724	0.00313431	0.00738516	0.00281384
50.6	0.383249	0.378075	0.38379	0.377945	0.381746	0.390354	0.381417	0.378656	0.381616	0.0081658	0.00085425	0.00837067	0.0023714	0.011215	0.00289065	0.00724964	0.00257682
50.7	0.383943	0.378874	0.384702	0.378738	0.382603	0.391263	0.382268	0.379439	0.382463	0.00800176	0.00119797	0.00821543	0.00211612	0.0115543	0.00264467	0.00710975	0.00233703
50.8	0.384625	0.379663	0.385603	0.379522	0.383448	0.392158	0.383107	0.380212	0.383298	0.00783308	0.00154293	0.00805548	0.00185884	0.0118901	0.00239644	0.00696552	0.00209453
50.9	0.385295	0.380442	0.386491	0.380295	0.384281	0.393038	0.383935	0.380976	0.384123	0.00765981	0.00188902	0.00789088	0.00159966	0.0122222	0.00214608	0.00681701	0.00184943
51	0.385951	0.381211	0.387368	0.381059	0.385103	0.393903	0.384752	0.381729	0.384937	0.00748203	0.00223608	0.00772167	0.00133868	0.0125506	0.00189367	0.00666425	0.00160182
51.1	0.386596	0.381971	0.388233	0.381814	0.385914	0.394753	0.385557	0.382473	0.385739	0.00729978	0.00258399	0.00754792	0.00107601	0.0128751	0.00163931	0.00650731	0.00135178
51.2	0.387227	0.382721	0.389085	0.382558	0.386713	0.395587	0.386351	0.383206	0.386531	0.00711314	0.00293261	0.00736968	0.000811746	0.0131956	0.0013831	0.00634622	0.00109942
51.3	0.387846	0.38346	0.389925	0.383293	0.3875	0.396406	0.387133	0.38393	0.387311	0.00692217	0.0032818	0.00718702	0.000545989	0.0135119	0.00112513	0.00618106	0.000844826
51.4	0.388452	0.38419	0.390753	0.384017	0.388275	0.39721	0.387904	0.384643	0.388079	0.00672695	0.00363142	0.00700001	0.000278847	0.013824	0.00086552	0.00601187	0.000588099
51.5	0.389045	0.38491	0.391568	0.384732	0.389039	0.397998	0.388662	0.385346	0.388837	0.00652753	0.00398132	0.00680872	1.0427e-05	0.0141316	0.000604361	0.00583872	0.000329338
51.6	0.389626	0.38562	0.39237	0.385436	0.38979	0.398771	0.38941	0.386039	0.389583	0.00632401	0.00433138	0.00661321	0.000259164	0.0144347	0.00034176	0.00566168	6.86443e-05
51.7	0.390194	0.386319	0.39316	0.386131	0.39053	0.399528	0.390145	0.386722	0.390317	0.00611645	0.00468144	0.00641356	0.000529816	0.0147331	7.78224e-05	0.00548079	0.000193879
51.8	0.390749	0.387008	0.393937	0.386815	0.391257	0.40027	0.390868	0.387394	0.39104	0.00590494	0.00503137	0.00620984	0.000801419	0.0150266	0.000187345	0.00529615	0.000458129
51.9	0.391292	0.387688	0.394701	0.38749	0.391973	0.400995	0.39158	0.388056	0.391751	0.00568956	0.00538102	0.00600214	0.00107386	0.0153153	0.000453633	0.0051078	0.000723999
52	0.391822	0.388357	0.395453	0.388154	0.392676	0.401705	0.392279	0.388708	0.39245	0.00547039	0.00573025	0.00579054	0.00134703	0.0155989	0.000720934	0.00491583	0.000991384
52.1	0.39234	0.389015	0.396191	0.388808	0.393367	0.402399	0.392966	0.389349	0.393138	0.00524751	0.00607891	0.00557511	0.00162082	0.0158773	0.000989136	0.00472032	0.00126018
52.2	0.392845	0.389663	0.396916	0.389451	0.394045	0.403077	0.393642	0.38998	0.393814	0.00502103	0.00642687	0.00535594	0.0018951	0.0161504	0.00125813	0.00452133	0.00153026
52.3	0.393337	0.390301	0.397628	0.390085	0.394711	0.403738	0.394305	0.390601	0.394478	0.00479102	0.00677398	0.00513313	0.00216977	0.0164181	0.0015278	0.00431895	0.00180154
52.4	0.393816	0.390929	0.398327	0.390708	0.395365	0.404384	0.394956	0.391211	0.39513	0.00455758	0.0071201	0.00490676	0.0024447	0.0166802	0.00179803	0.00411326	0.00207389
52.5	0.394284	0.391546	0.399013	0.391321	0.396007	0.405014	0.395594	0.39181	0.395771	0.00432081	0.00746508	0.00467691	0.00271979	0.0169367	0.00206872	0.00390434	0.00234721
52.6	0.394738	0.392153	0.399685	0.391923	0.396636	0.405627	0.396221	0.392399	0.396399	0.00408079	0.00780878	0.0044437	0.00299492	0.0171875	0.00233974	0.00369228	0.00262138
52.7	0.39518	0.392749	0.400344	0.392515	0.397252	0.406225	0.396835	0.392977	0.397015	0.00383764	0.00815106	0.0042072	0.00326996	0.0174323	0.00261097	0.00347716	0.00289628
52.8	0.39561	0.393335	0.40099	0.393097	0.397856	0.406806	0.397436	0.393545	0.39762	0.00359145	0.00849177	0.00396752	0.00354479	0.0176711	0.00288231	0.00325908	0.00317181
52.9	0.396027	0.39391	0.401622	0.393668	0.398447	0.40737	0.398025	0.394103	0.398212	0.00334232	0.00883077	0.00372476	0.00381931	0.0179039	0.00315364	0.00303812	0.00344784
53	0.396432	0.394475	0.402241	0.394228	0.399026	0.407919	0.398602	0.394649	0.398792	0.00309036	0.00916791	0.00347902	0.00409338	0.0181304	0.00342483	0.00281438	0.00372427
53.1	0.396825	0.395029	0.402846	0.394779	0.399592	0.408451	0.399167	0.395186	0.39936	0.00283568	0.00950306	0.0032304	0.0043669	0.0183506	0.00369578	0.00258795	0.00400096
53.2	0.397206	0.395572	0.403437	0.395318	0.400145	0.408967	0.399718	0.395711	0.399916	0.00257837	0.00983607	0.00297902	0.00463973	0.0185644	0.00396635	0.00235893	0.00427781
53.3	0.397574	0.396105	0.404015	0.395847	0.400686	0.409467	0.400258	0.396226	0.400459	0.00231856	0.0101668	0.00272496	0.00491176	0.0187717	0.00423643	0.00212741	0.00455469
53.4	0.39793	0.396627	0.404579	0.396366	0.401213	0.40995	0.400785	0.39673	0.400991	0.00205635	0.0104951	0.00246835	0.00518287	0.0189723	0.00450591	0.00189351	0.00483149
53.5	0.398274	0.397139	0.405129	0.396874	0.401729	0.410417	0.401299	0.397224	0.40151	0.00179185	0.0108209	0.00220929	0.00545294	0.0191662	0.00477466	0.00165731	0.00510809
53.6	0.398606	0.397639	0.405666	0.397372	0.402231	0.410867	0.4018	0.397707	0.402017	0.00152518	0.0111439	0.00194789	0.00572184	0.0193533	0.00504256	0.00141892	0.00538437
53.7	0.398926	0.39813	0.406189	0.397859	0.40272	0.411301	0.402289	0.398179	0.402512	0.00125645	0.0114641	0.00168427	0.00598946	0.0195335	0.00530949	0.00117845	0.00566021
53.8	0.399234	0.398609	0.406698	0.398335	0.403197	0.411719	0.402766	0.398641	0.402994	0.000985779	0.0117813	0.00141854	0.00625567	0.0197068	0.00557534	0.000935999	0.00593548
53.9	0.39953	0.399078	0.407193	0.398801	0.403661	0.41212	0.40323	0.399092	0.403464	0.000713285	0.0120955	0.00115082	0.00652036	0.0198729	0.00583997	0.000691678	0.00621007
54	0.399814	0.399536	0.407674	0.399256	0.404112	0.412505	0.403681	0.399532	0.403922	0.000439086	0.0124063	0.000881222	0.0067834	0.0200319	0.00610328	0.000445593	0.00648386
54.1	0.400087	0.399983	0.408142	0.3997	0.40455	0.412874	0.404119	0.399961	0.404367	0.000163301	0.0127138	0.000609863	0.00704468	0.0201836	0.00636514	0.000197855	0.00675673
54.2	0.400348	0.40042	0.408595	0.400134	0.404975	0.413226	0.404545	0.40038	0.404801	0.000113947	0.0130178	0.000336863	0.00730406	0.020328	0.00662544	5.14261e-05	0.00702855
54.3	0.400597	0.400846	0.409035	0.400558	0.405388	0.413563	0.404958	0.400789	0.405221	0.000392537	0.0133181	6.23443e-05	0.00756144	0.020465	0.00688404	0.000302138	0.0072992
54.4	0.400835	0.401261	0.40946	0.40097	0.405787	0.413882	0.405359	0.401186	0.40563	0.000672346	0.0136146	0.000213574	0.0078167	0.0205945	0.00714084	0.000554167	0.00756857
54.5	0.401061	0.401665	0.409872	0.401372	0.406174	0.414186	0.405747	0.401573	0.406026	0.00095325	0.0139072	0.000490768	0.00806971	0.0207164	0.00739571	0.0008074	0.00783653
54.6	0.401276	0.402059	0.41027	0.401764	0.406548	0.414474	0.406122	0.401949	0.40641	0.00123512	0.0141958	0.000769116	0.00832035	0.0208308	0.00764854	0.00106172	0.00810297
54.7	0.40148	0.402442	0.410654	0.402144	0.406909	0.414745	0.406485	0.402315	0.406782	0.00151784	0.0144802	0.00104849	0.00856852	0.0209374	0.0078992	0.00131702	0.00836776
54.8	0.401673	0.402814	0.411024	0.402515	0.407257	0.415	0.406835	0.402669	0.407141	0.00180128	0.0147603	0.00132878	0.00881409	0.0210363	0.00814759	0.00157317	0.00863079
54.9	0.401854	0.403175	0.41138	0.402874	0.407592	0.415239	0.407172	0.403014	0.407488	0.00208532	0.0150359	0.00160984	0.00905695	0.0211274	0.00839358	0.00183006	0.00889193
55	0.402025	0.403526	0.411722	0.403223	0.407915	0.415462	0.407496	0.403347	0.407822	0.00236981	0.0153071	0.00189156	0.00929698	0.0212106	0.00863705	0.00208757	0.00915107
55.1	0.402184	0.403866	0.41205	0.403561	0.408224	0.41567	0.407809	0.40367	0.408144	0.00265465	0.0155735	0.0021738	0.00953406	0.0212859	0.0088779	0.00234558	0.00940809
55.2	0.402333	0.404195	0.412365	0.403889	0.408521	0.415861	0.408108	0.403982	0.408454	0.00293969	0.0158352	0.00245644	0.0097681	0.0213533	0.009116	0.00260398	0.00966287
55.3	0.40247	0.404513	0.412665	0.404206	0.408805	0.416036	0.408395	0.404284	0.408752	0.00322482	0.016092	0.00273936	0.00999896	0.0214126	0.00935125	0.00286263	0.00991529
55.4	0.402597	0.404821	0.412952	0.404512	0.409076	0.416196	0.408669	0.404575	0.409038	0.0035099	0.0163437	0.00302242	0.0102265	0.0214638	0.00958352	0.00312144	0.0101652
55.5	0.402714	0.405118	0.413225	0.404808	0.409335	0.41634	0.408931	0.404856	0.409311	0.0037948	0.0165904	0.0033055	0.0104507	0.0215069	0.00981271	0.00338026	0.0104126
55.6	0.40282	0.405404	0.413484	0.405093	0.409581	0.416468	0.40918	0.405125	0.409572	0.00407939	0.0168318	0.00358847	0.0106714	0.0215419	0.0100387	0.00363899	0.0106573
55.7	0.402916	0.40568	0.413729	0.405368	0.409814	0.41658	0.409417	0.405385	0.409821	0.00436355	0.0170678	0.0038712	0.0108885	0.0215686	0.0102614	0.00389749	0.0108991
55.8	0.403001	0.405945	0.41396	0.405632	0.410034	0.416677	0.409641	0.405634	0.410057	0.00464715	0.0172983	0.00415355	0.0111019	0.0215872	0.0104807	0.00415566	0.0111381
55.9	0.403076	0.406199	0.414178	0.405886	0.410242	0.416759	0.409853	0.405872	0.410282	0.00493006	0.0175233	0.00443542	0.0113114	0.0215975	0.0106964	0.00441336	0.0113739
56	0.403141	0.406443	0.414382	0.406129	0.410437	0.416825	0.410052	0.4061	0.410494	0.00521214	0.0177427	0.00471665	0.011517	0.0215995	0.0109086	0.00467048	0.0116067
56.1	0.403196	0.406676	0.414572	0.406362	0.41062	0.416876	0.410239	0.406317	0.410695	0.00549327	0.0179562	0.00499713	0.0117186	0.0215932	0.011117	0.0049269	0.0118362
56.2	0.403241	0.406899	0.414749	0.406584	0.41079	0.416912	0.410414	0.406524	0.410883	0.00577332	0.0181639	0.00527673	0.0119161	0.0215786	0.0113216	0.00518249	0.0120623
56.3	0.403276	0.40711	0.414912	0.406796	0.410948	0.416933	0.410576	0.406721	0.411059	0.00605216	0.0183656	0.00555532	0.0121093	0.0215556	0.0115222	0.00543713	0.0122849
56.4	0.403302	0.407312	0.415061	0.406997	0.411093	0.416938	0.410726	0.406907	0.411223	0.00632967	0.0185613	0.00583276	0.0122983	0.0215242	0.0117188	0.0056907	0.012504
56.5	0.403317	0.407503	0.415197	0.407188	0.411226	0.416929	0.410864	0.407083	0.411376	0.00660571	0.0187507	0.00610895	0.0124827	0.0214845	0.0119112	0.00594309	0.0127193
56.6	0.403324	0.407683	0.415319	0.407368	0.411346	0.416905	0.410989	0.407248	0.411516	0.00688017	0.018934	0.00638373	0.0126627	0.0214364	0.0120994	0.00619416	0.0129309
56.7	0.403321	0.407853	0.415428	0.407538	0.411454	0.416866	0.411103	0.407403	0.411645	0.0071529	0.0191109	0.006657	0.0128381	0.0213799	0.0122833	0.00644381	0.0131386
56.8	0.403309	0.408012	0.415524	0.407698	0.41155	0.416813	0.411204	0.407548	0.411762	0.0074238	0.0192814	0.00692862	0.0130087	0.021315	0.0124628	0.0066919	0.0133423
56.9	0.403287	0.408161	0.415607	0.407848	0.411634	0.416745	0.411294	0.407683	0.411866	0.00769272	0.0194454	0.00719847	0.0131746	0.0212417	0.0126377	0.00693833	0.013542
57	0.403256	0.408299	0.415676	0.407987	0.411705	0.416662	0.411371	0.407807	0.41196	0.00795955	0.0196028	0.00746642	0.0133356	0.0211601	0.012808	0.00718297	0.0137374
57.1	0.403217	0.408427	0.415732	0.408116	0.411764	0.416566	0.411436	0.407921	0.412041	0.00822417	0.0197535	0.00773235	0.0134916	0.02107	0.0129737	0.00742571	0.0139286
57.2	0.403169	0.408545	0.415774	0.408234	0.411812	0.416455	0.41149	0.408026	0.412111	0.00848645	0.0198975	0.00799614	0.0136426	0.0209716	0.0131345	0.00766643	0.0141153
57.3	0.403111	0.408653	0.415804	0.408343	0.411847	0.41633	0.411531	0.40812	0.41217	0.00874627	0.0200347	0.00825766	0.0137884	0.0208648	0.0132905	0.00790501	0.0142977
57.4	0.403046	0.40875	0.415821	0.408441	0.41187	0.416191	0.411561	0.408203	0.412216	0.00900351	0.0201651	0.00851679	0.013929	0.0207497	0.0134415	0.00814133	0.0144754
57.5	0.402971	0.408837	0.415825	0.40853	0.411882	0.416039	0.41158	0.408277	0.412252	0.00925805	0.0202885	0.00877341	0.0140644	0.0206262	0.0135874	0.00837529	0.0146485
57.6	0.402889	0.408913	0.415816	0.408608	0.411881	0.415873	0.411586	0.408341	0.412276	0.00950976	0.0204049	0.0090274	0.0141944	0.0204945	0.0137283	0.00860676	0.0148169
57.7	0.402798	0.40898	0.415794	0.408676	0.411869	0.415693	0.411581	0.408395	0.412288	0.00975855	0.0205142	0.00927865	0.0143189	0.0203545	0.0138639	0.00883564	0.0149805
57.8	0.402698	0.409036	0.41576	0.408734	0.411845	0.4155	0.411564	0.408439	0.41229	0.0100043	0.0206164	0.00952703	0.0144379	0.0202062	0.0139943	0.00906182	0.0151392
57.9	0.402591	0.409083	0.415713	0.408782	0.41181	0.415293	0.411536	0.408474	0.41228	0.0102468	0.0207114	0.00977244	0.0145514	0.0200497	0.0141193	0.00928518	0.0152929
58	0.402476	0.409119	0.415653	0.408821	0.411763	0.415074	0.411497	0.408498	0.412259	0.0104861	0.0207992	0.0100147	0.0146592	0.019885	0.0142389	0.00950561	0.0154415
58.1	0.402353	0.409146	0.415581	0.408849	0.411705	0.414841	0.411446	0.408513	0.412226	0.010722	0.0208797	0.0102538	0.0147613	0.0197123	0.0143531	0.009723	0.015585
58.2	0.402222	0.409162	0.415496	0.408868	0.411635	0.414596	0.411384	0.408518	0.412183	0.0109544	0.0209529	0.0104896	0.0148576	0.0195314	0.0144616	0.00993726	0.0157233
58.3	0.402083	0.409168	0.4154	0.408876	0.411554	0.414338	0.411311	0.408513	0.412129	0.0111831	0.0210187	0.010722	0.0149481	0.0193424	0.0145646	0.0101483	0.0158563
58.4	0.401938	0.409165	0.415291	0.408875	0.411461	0.414067	0.411226	0.408498	0.412064	0.0114082	0.0210772	0.0109508	0.0150327	0.0191455	0.0146619	0.0103559	0.015984
58.5	0.401784	0.409152	0.41517	0.408865	0.411358	0.413784	0.411131	0.408475	0.411988	0.0116294	0.0211281	0.0111759	0.0151113	0.0189406	0.0147534	0.0105601	0.0161063
58.6	0.401624	0.409129	0.415037	0.408844	0.411243	0.413489	0.411025	0.408441	0.411902	0.0118467	0.0211716	0.0113973	0.015184	0.0187278	0.0148391	0.0107608	0.016223
58.7	0.401456	0.409096	0.414892	0.408815	0.411118	0.413181	0.410908	0.408398	0.411804	0.01206	0.0212076	0.0116149	0.0152506	0.0185072	0.014919	0.0109578	0.0163342
58.8	0.401281	0.409054	0.414735	0.408775	0.410982	0.412862	0.41078	0.408346	0.411697	0.0122691	0.021236	0.0118284	0.0153111	0.0182788	0.014993	0.011151	0.0164398
58.9	0.4011	0.409002	0.414567	0.408726	0.410834	0.41253	0.410641	0.408284	0.411578	0.012474	0.0212569	0.012038	0.0153655	0.0180426	0.015061	0.0113404	0.0165398
59	0.400911	0.408941	0.414387	0.408668	0.410676	0.412188	0.410492	0.408213	0.41145	0.0126745	0.0212702	0.0122433	0.0154137	0.0177989	0.0151231	0.0115258	0.016634
59.1	0.400716	0.40887	0.414195	0.4086	0.410508	0.411833	0.410333	0.408133	0.41131	0.0128706	0.0212759	0.0124444	0.0154557	0.0175475	0.015179	0.0117073	0.0167224
59.2	0.400514	0.40879	0.413992	0.408523	0.410329	0.411468	0.410163	0.408044	0.411161	0.0130622	0.0212739	0.0126411	0.0154914	0.0172886	0.0152289	0.0118845	0.016805
59.3	0.400306	0.4087	0.413778	0.408437	0.410139	0.411091	0.409982	0.407945	0.411002	0.0132492	0.0212644	0.0128334	0.0155208	0.0170224	0.0152727	0.0120576	0.0168817
59.4	0.400092	0.408601	0.413553	0.408341	0.40994	0.410703	0.409792	0.407838	0.410832	0.0134315	0.0212471	0.0130212	0.0155439	0.0167487	0.0153102	0.0122263	0.0169525
59.5	0.399871	0.408493	0.413317	0.408237	0.40973	0.410304	0.409591	0.407721	0.410653	0.013609	0.0212223	0.0132043	0.0155606	0.0164678	0.0153416	0.0123907	0.0170173
59.6	0.399645	0.408376	0.413069	0.408123	0.40951	0.409895	0.40938	0.407596	0.410463	0.0137816	0.0211897	0.0133827	0.015571	0.0161797	0.0153667	0.0125506	0.0170761
59.7	0.399412	0.408249	0.412811	0.408	0.409279	0.409475	0.409159	0.407462	0.410264	0.0139493	0.0211495	0.0135563	0.0155749	0.0158844	0.0153856	0.0127059	0.0171289
59.8	0.399173	0.408114	0.412542	0.407869	0.409039	0.409045	0.408929	0.407319	0.410055	0.0141119	0.0211017	0.013725	0.0155724	0.0155822	0.0153982	0.0128566	0.0171755
59.9	0.398929	0.40797	0.412263	0.407728	0.408789	0.408605	0.408689	0.407167	0.409836	0.0142694	0.0210462	0.0138887	0.0155635	0.015273	0.0154044	0.0130025	0.017216
60	0.398679	0.407816	0.411973	0.407579	0.40853	0.408155	0.408439	0.407007	0.409608	0.0144217	0.020983	0.0140474	0.0155481	0.014957	0.0154043	0.0131437	0.0172504
60.1	0.398424	0.407654	0.411673	0.407421	0.408261	0.407696	0.408179	0.406838	0.409371	0.0145688	0.0209123	0.014201	0.0155262	0.0146343	0.0153979	0.01328	0.0172786
60.2	0.398163	0.407483	0.411363	0.407254	0.407982	0.407226	0.407911	0.40666	0.409124	0.0147105	0.0208339	0.0143493	0.0154979	0.014305	0.015385	0.0134114	0.0173006
60.3	0.397897	0.407304	0.411042	0.407079	0.407694	0.406748	0.407632	0.406474	0.408868	0.0148468	0.0207479	0.0144924	0.015463	0.0139691	0.0153658	0.0135377	0.0173163
60.4	0.397626	0.407115	0.410712	0.406895	0.407397	0.40626	0.407345	0.40628	0.408603	0.0149776	0.0206544	0.0146301	0.0154216	0.0136268	0.0153402	0.013659	0.0173258
60.5	0.39735	0.406919	0.410372	0.406703	0.40709	0.405763	0.407049	0.406077	0.408329	0.0151029	0.0205533	0.0147625	0.0153737	0.0132781	0.0153081	0.0137752	0.017329
60.6	0.397069	0.406713	0.410022	0.406502	0.406775	0.405257	0.406743	0.405867	0.408046	0.0152225	0.0204446	0.0148893	0.0153194	0.0129233	0.0152697	0.0138861	0.0173259
60.7	0.396784	0.4065	0.409663	0.406293	0.40645	0.404742	0.406429	0.405648	0.407754	0.0153365	0.0203285	0.0150106	0.0152585	0.0125624	0.0152248	0.0139918	0.0173165
60.8	0.396493	0.406278	0.409294	0.406076	0.406117	0.404219	0.406106	0.405421	0.407454	0.0154448	0.0202049	0.0151264	0.0151911	0.0121954	0.0151735	0.0140921	0.0173008
60.9	0.396198	0.406048	0.408916	0.405851	0.405776	0.403688	0.405775	0.405186	0.407145	0.0155473	0.0200739	0.0152364	0.0151172	0.0118227	0.0151158	0.0141871	0.0172787
61	0.395899	0.40581	0.408529	0.405618	0.405425	0.403149	0.405435	0.404944	0.406828	0.015644	0.0199355	0.0153408	0.0150369	0.0114441	0.0150516	0.0142767	0.0172503
61.1	0.395595	0.405564	0.408133	0.405376	0.405066	0.402602	0.405086	0.404693	0.406502	0.0157348	0.0197898	0.0154393	0.0149501	0.01106	0.0149811	0.0143607	0.0172156
61.2	0.395287	0.405309	0.407728	0.405127	0.404699	0.402047	0.404729	0.404435	0.406168	0.0158196	0.0196367	0.0155321	0.0148568	0.0106703	0.0149041	0.0144393	0.0171746
61.3	0.394975	0.405047	0.407314	0.40487	0.404324	0.401485	0.404365	0.404169	0.405826	0.0158985	0.0194764	0.015619	0.0147571	0.0102752	0.0148208	0.0145122	0.0171272
61.4	0.394659	0.404778	0.406892	0.404606	0.403941	0.400915	0.403992	0.403896	0.405476	0.0159714	0.0193089	0.0157	0.014651	0.00987495	0.0147311	0.0145796	0.0170735
61.5	0.394339	0.4045	0.406462	0.404333	0.40355	0.400338	0.403611	0.403615	0.405118	0.0160382	0.0191343	0.015775	0.0145385	0.00946953	0.0146351	0.0146413	0.0170134
61.6	0.394015	0.404215	0.406023	0.404053	0.403151	0.399755	0.403223	0.403327	0.404752	0.016099	0.0189525	0.015844	0.0144197	0.00905912	0.0145327	0.0146972	0.0169471
61.7	0.393688	0.403922	0.405576	0.403766	0.402744	0.399165	0.402826	0.403031	0.404379	0.0161536	0.0187638	0.015907	0.0142945	0.00864386	0.014424	0.0147475	0.0168744
61.8	0.393357	0.403622	0.405121	0.403471	0.40233	0.398568	0.402423	0.402729	0.403998	0.016202	0.018568	0.0159639	0.0141631	0.00822387	0.014309	0.014792	0.0167955
61.9	0.393023	0.403315	0.404659	0.403169	0.401909	0.397965	0.402012	0.402419	0.40361	0.0162443	0.0183654	0.0160148	0.0140254	0.00779929	0.0141878	0.0148306	0.0167103
62	0.392686	0.403	0.404188	0.40286	0.40148	0.397355	0.401594	0.402103	0.403215	0.0162803	0.0181559	0.0160595	0.0138814	0.00737026	0.0140604	0.0148635	0.0166189
62.1	0.392345	0.402678	0.403711	0.402544	0.401045	0.39674	0.401168	0.401779	0.402812	0.0163101	0.0179396	0.016098	0.0137313	0.00693693	0.0139267	0.0148905	0.0165212
62.2	0.392002	0.40235	0.403226	0.402221	0.400602	0.396119	0.400736	0.401449	0.402403	0.0163337	0.0177166	0.0161304	0.013575	0.00649943	0.013787	0.0149116	0.0164173
62.3	0.391655	0.402014	0.402734	0.401891	0.400152	0.395493	0.400297	0.401112	0.401986	0.016351	0.017487	0.0161566	0.0134127	0.0060579	0.0136411	0.0149268	0.0163073
62.4	0.391305	0.401671	0.402235	0.401554	0.399696	0.394861	0.399851	0.400768	0.401563	0.0163619	0.0172509	0.0161765	0.0132443	0.0056125	0.0134891	0.0149361	0.0161912
62.5	0.390953	0.401322	0.401729	0.40121	0.399234	0.394224	0.399399	0.400418	0.401134	0.0163666	0.0170083	0.0161902	0.0130699	0.00516337	0.0133311	0.0149395	0.0160689
62.6	0.390598	0.400966	0.401216	0.40086	0.398764	0.393583	0.39894	0.400062	0.400697	0.016365	0.0167593	0.0161977	0.0128896	0.00471065	0.0131672	0.0149369	0.0159406
62.7	0.390241	0.400604	0.400697	0.400504	0.398289	0.392936	0.398475	0.399699	0.400255	0.016357	0.0165041	0.0161988	0.0127033	0.00425449	0.0129973	0.0149284	0.0158062
62.8	0.389881	0.400235	0.400171	0.400141	0.397808	0.392285	0.398004	0.39933	0.399806	0.0163428	0.0162426	0.0161938	0.0125113	0.00379504	0.0128215	0.0149139	0.0156659
62.9	0.389519	0.39986	0.39964	0.399771	0.39732	0.39163	0.397527	0.398955	0.399351	0.0163222	0.015975	0.0161824	0.0123135	0.00333247	0.0126399	0.0148935	0.0155196
63	0.389155	0.399478	0.399102	0.399396	0.396827	0.390971	0.397044	0.398574	0.398891	0.0162952	0.0157013	0.0161648	0.0121099	0.0028669	0.0124526	0.014867	0.0153674
63.1	0.388788	0.399091	0.398559	0.399014	0.396328	0.390308	0.396555	0.398187	0.398424	0.016262	0.0154218	0.0161409	0.0119008	0.00239851	0.0122595	0.0148346	0.0152094
63.2	0.38842	0.398697	0.398009	0.398627	0.395823	0.389641	0.396061	0.397794	0.397952	0.0162224	0.0151364	0.0161107	0.011686	0.00192745	0.0120608	0.0147963	0.0150456
63.3	0.38805	0.398298	0.397455	0.398233	0.395314	0.388971	0.395561	0.397396	0.397474	0.0161765	0.0148452	0.0160742	0.0114658	0.00145386	0.0118565	0.0147519	0.014876
63.4	0.387677	0.397893	0.396895	0.397834	0.394799	0.388297	0.395056	0.396992	0.396991	0.0161243	0.0145485	0.0160315	0.0112401	0.000977917	0.0116467	0.0147016	0.0147007
63.5	0.387304	0.397482	0.396329	0.397429	0.394278	0.38762	0.394546	0.396582	0.396503	0.0160659	0.0142462	0.0159825	0.011009	0.000499763	0.0114315	0.0146454	0.0145198
63.6	0.386928	0.397066	0.395759	0.397019	0.393753	0.386941	0.394031	0.396168	0.396009	0.0160011	0.0139385	0.0159272	0.0107727	1.95618e-05	0.0112108	0.0145833	0.0143333
63.7	0.386552	0.396644	0.395184	0.396603	0.393224	0.386259	0.393511	0.395748	0.395511	0.0159301	0.0136254	0.0158658	0.0105311	0.000462529	0.0109849	0.0145152	0.0141413
63.8	0.386173	0.396217	0.394604	0.396182	0.392689	0.385574	0.392986	0.395323	0.395008	0.0158529	0.0133072	0.0157981	0.0102845	0.000946349	0.0107537	0.0144412	0.0139439
63.9	0.385794	0.395785	0.39402	0.395756	0.39215	0.384887	0.392457	0.394893	0.3945	0.0157695	0.0129839	0.0157243	0.0100328	0.00143174	0.0105174	0.0143613	0.0137411
64	0.385413	0.395347	0.393431	0.395325	0.391607	0.384198	0.391924	0.394458	0.393987	0.01568	0.0126555	0.0156443	0.00977611	0.00191854	0.010276	0.0142756	0.013533
64.1	0.385032	0.394905	0.392838	0.394888	0.39106	0.383507	0.391386	0.394018	0.39347	0.0155842	0.0123224	0.0155581	0.00951457	0.00240659	0.0100296	0.0141841	0.0133196
64.2	0.384649	0.394458	0.392242	0.394447	0.390508	0.382814	0.390844	0.393574	0.392949	0.0154824	0.0119844	0.0154659	0.00924825	0.00289572	0.00977831	0.0140868	0.0131011
64.3	0.384265	0.394006	0.391641	0.394001	0.389953	0.38212	0.390298	0.393125	0.392424	0.0153745	0.0116419	0.0153676	0.00897724	0.00338578	0.00952218	0.0139837	0.0128775
64.4	0.383881	0.393549	0.391037	0.393551	0.389394	0.381425	0.389748	0.392671	0.391895	0.0152605	0.0112948	0.0152632	0.00870163	0.00387661	0.00926132	0.0138748	0.0126489
64.5	0.383496	0.393088	0.390429	0.393096	0.388831	0.380729	0.389195	0.392214	0.391362	0.0151406	0.0109434	0.0151528	0.00842151	0.00436804	0.00899582	0.0137603	0.0124153
64.6	0.38311	0.392623	0.389818	0.392637	0.388265	0.380031	0.388638	0.391752	0.390825	0.0150147	0.0105876	0.0150365	0.00813698	0.0048599	0.00872575	0.0136401	0.0121769
64.7	0.382724	0.392153	0.389204	0.392173	0.387696	0.379333	0.388078	0.391286	0.390285	0.0148829	0.0102278	0.0149142	0.00784814	0.00535205	0.00845122	0.0135142	0.0119337
64.8	0.382338	0.391679	0.388587	0.391705	0.387124	0.378635	0.387515	0.390816	0.389741	0.0147452	0.00986393	0.0147861	0.00755509	0.00584431	0.00817232	0.0133828	0.0116858
64.9	0.381951	0.391201	0.387967	0.391233	0.386549	0.377936	0.386949	0.390342	0.389194	0.0146017	0.00949619	0.0146521	0.00725793	0.00633652	0.00788915	0.0132459	0.0114334
65	0.381563	0.39072	0.387344	0.390758	0.385971	0.377237	0.38638	0.389865	0.388644	0.0144525	0.0091247	0.0145123	0.00695676	0.00682852	0.0076018	0.0131034	0.0111764
65.1	0.381176	0.390234	0.386719	0.390278	0.38539	0.376539	0.385808	0.389384	0.388091	0.0142975	0.00874959	0.0143668	0.00665168	0.00732015	0.00731038	0.0129556	0.010915
65.2	0.380789	0.389745	0.386092	0.389795	0.384807	0.37584	0.385233	0.3889	0.387536	0.0141369	0.00837099	0.0142156	0.00634281	0.00781125	0.00701498	0.0128023	0.0106493
65.3	0.380402	0.389253	0.385463	0.389308	0.384222	0.375142	0.384656	0.388412	0.386977	0.0139707	0.00798904	0.0140588	0.00603025	0.00830165	0.00671571	0.0126437	0.0103793
65.4	0.380014	0.388757	0.384832	0.388818	0.383634	0.374445	0.384077	0.387921	0.386416	0.0137989	0.00760387	0.0138964	0.00571411	0.00879119	0.00641268	0.0124798	0.0101053
65.5	0.379627	0.388257	0.384199	0.388325	0.383045	0.373748	0.383496	0.387427	0.385853	0.0136217	0.00721562	0.0137285	0.00539449	0.00927972	0.00610598	0.0123108	0.00982714
65.6	0.379241	0.387755	0.383564	0.387828	0.382454	0.373053	0.382913	0.38693	0.385288	0.0134391	0.00682443	0.0135551	0.00507152	0.00976707	0.00579574	0.0121365	0.00954507
65.7	0.378854	0.38725	0.382928	0.387329	0.381861	0.372359	0.382327	0.38643	0.38472	0.0132512	0.00643043	0.0133764	0.0047453	0.0102531	0.00548204	0.0119572	0.00925916
65.8	0.378469	0.386741	0.382291	0.386826	0.381266	0.371666	0.381741	0.385927	0.384151	0.013058	0.00603376	0.0131924	0.00441595	0.0107376	0.00516502	0.0117728	0.00896952
65.9	0.378083	0.38623	0.381653	0.386321	0.38067	0.370975	0.381153	0.385422	0.38358	0.0128596	0.00563456	0.0130031	0.00408358	0.0112205	0.00484477	0.0115835	0.00867624
66	0.377699	0.385717	0.381014	0.385813	0.380073	0.370285	0.380563	0.384914	0.383007	0.0126561	0.00523297	0.0128086	0.00374832	0.0117015	0.00452141	0.0113893	0.00837943
66.1	0.377315	0.385201	0.380374	0.385303	0.379475	0.369598	0.379972	0.384404	0.382433	0.0124475	0.00482914	0.012609	0.00341027	0.0121806	0.00419506	0.0111902	0.00807919
66.2	0.376931	0.384682	0.379734	0.38479	0.378876	0.368912	0.37938	0.383892	0.381858	0.012234	0.0044232	0.0124044	0.00306956	0.0126576	0.00386583	0.0109865	0.00777564
66.3	0.376549	0.384161	0.379093	0.384275	0.378276	0.368229	0.378788	0.383377	0.381281	0.0120156	0.0040153	0.0121949	0.00272631	0.0131322	0.00353383	0.010778	0.00746888
66.4	0.376168	0.383639	0.378452	0.383758	0.377676	0.367548	0.378194	0.382861	0.380703	0.0117924	0.00360558	0.0119805	0.00238063	0.0136045	0.00319919	0.0105649	0.00715902
66.5	0.375787	0.383114	0.377811	0.383238	0.377075	0.366871	0.3776	0.382343	0.380124	0.0115645	0.00319419	0.0117613	0.00203266	0.0140741	0.00286202	0.0103474	0.00684618
66.6	0.375408	0.382587	0.37717	0.382717	0.376474	0.366195	0.377006	0.381823	0.379545	0.011332	0.00278127	0.0115373	0.00168251	0.014541	0.00252243	0.0101254	0.00653045
66.7	0.37503	0.382059	0.376529	0.382194	0.375872	0.365523	0.376411	0.381301	0.378965	0.0110949	0.00236696	0.0113088	0.00133031	0.015005	0.00218056	0.00989901	0.00621197
66.8	0.374653	0.381529	0.375889	0.38167	0.375271	0.364854	0.375816	0.380778	0.378385	0.0108534	0.00195142	0.0110757	0.000976175	0.015466	0.00183652	0.00966838	0.00589083
66.9	0.374277	0.380997	0.375249	0.381144	0.37467	0.364189	0.375221	0.380254	0.377804	0.0106075	0.00153478	0.0108382	0.000620237	0.0159238	0.00149044	0.00943357	0.00556716
67	0.373903	0.380465	0.374611	0.380616	0.374069	0.363527	0.374627	0.379728	0.377223	0.0103573	0.00111719	0.0105963	0.000262621	0.0163782	0.00114243	0.00919466	0.00524108
67.1	0.37353	0.379931	0.373973	0.380087	0.373469	0.362868	0.374032	0.379201	0.376643	0.010103	0.000698794	0.0103501	9.65479e-05	0.0168292	0.000792624	0.00895174	0.00491269
67.2	0.373159	0.379396	0.373336	0.379558	0.372869	0.362213	0.373438	0.378674	0.376062	0.00984455	0.000279744	0.0100998	0.000457143	0.0172765	0.000441139	0.00870491	0.00458212
67.3	0.372789	0.37886	0.372701	0.379027	0.37227	0.361563	0.372845	0.378145	0.375481	0.00958215	0.000139816	0.0098454	0.000819036	0.0177201	8.81025e-05	0.00845425	0.00424948
67.4	0.372421	0.378323	0.372067	0.378495	0.371672	0.360916	0.372252	0.377616	0.374901	0.00931587	0.000559742	0.00958701	0.0011821	0.0181597	0.000266361	0.00819986	0.0039149
67.5	0.372055	0.377786	0.371434	0.377962	0.371075	0.360274	0.371661	0.377086	0.374322	0.0090458	0.000979886	0.00932473	0.00154621	0.0185953	0.000622125	0.00794184	0.00357849
67.6	0.37169	0.377248	0.370803	0.377429	0.370479	0.359636	0.37107	0.376556	0.373743	0.00877206	0.0014001	0.00905866	0.00191123	0.0190267	0.000979064	0.00768028	0.00324038
67.7	0.371328	0.376709	0.370174	0.376896	0.369885	0.359003	0.370481	0.376026	0.373165	0.00849474	0.00182025	0.00878891	0.00227704	0.0194538	0.00133705	0.00741528	0.00290068
67.8	0.370967	0.376171	0.369548	0.376362	0.369292	0.358374	0.369892	0.375495	0.372588	0.00821394	0.00224018	0.00851558	0.0026435	0.0198764	0.00169596	0.00714694	0.00255951
67.9	0.370608	0.375632	0.368923	0.375828	0.368701	0.357751	0.369306	0.374964	0.372013	0.00792978	0.00265974	0.00823877	0.0030105	0.0202944	0.00205567	0.00687535	0.00221701
68	0.370251	0.375093	0.368301	0.375293	0.368111	0.357132	0.368721	0.374433	0.371438	0.00764236	0.00307879	0.00795858	0.00337789	0.0207076	0.00241604	0.00660063	0.00187328
68.1	0.369897	0.374554	0.367681	0.374759	0.367524	0.356519	0.368137	0.373903	0.370865	0.00735179	0.0034972	0.00767511	0.00374555	0.021116	0.00277695	0.00632287	0.00152846
68.2	0.369544	0.374016	0.367064	0.374225	0.366938	0.355911	0.367556	0.373372	0.370293	0.00705818	0.0039148	0.00738849	0.00411335	0.0215194	0.00313827	0.00604218	0.00118267
68.3	0.369194	0.373478	0.36645	0.373691	0.366355	0.355308	0.366977	0.372842	0.369724	0.00676163	0.00433147	0.00709881	0.00448116	0.0219177	0.00349988	0.00575866	0.000836022
68.4	0.368846	0.37294	0.365838	0.373158	0.365774	0.354711	0.366399	0.372313	0.369155	0.00646227	0.00474705	0.00680619	0.00484885	0.0223108	0.00386165	0.00547242	0.00048865
68.5	0.3685	0.372403	0.36523	0.372625	0.365195	0.35412	0.365824	0.371784	0.368589	0.00616019	0.00516141	0.00651073	0.0052163	0.0226984	0.00422344	0.00518357	0.000140675
68.6	0.368157	0.371867	0.364625	0.372093	0.36462	0.353534	0.365252	0.371256	0.368025	0.00585552	0.0055744	0.00621254	0.00558336	0.0230806	0.00458514	0.00489221	0.000207779
68.7	0.367816	0.371331	0.364024	0.371561	0.364046	0.352955	0.364682	0.370729	0.367463	0.00554837	0.00598588	0.00591175	0.00594993	0.0234572	0.00494661	0.00459846	0.00055659
68.8	0.367477	0.370797	0.363426	0.371031	0.363476	0.352381	0.364115	0.370203	0.366904	0.00523886	0.00639571	0.00560845	0.00631586	0.0238281	0.00530773	0.00430242	0.000905631
68.9	0.367142	0.370263	0.362831	0.370501	0.362909	0.351814	0.36355	0.369678	0.366347	0.00492709	0.00680375	0.00530277	0.00668103	0.0241931	0.00566837	0.00400421	0.00125478
69	0.366808	0.369731	0.362241	0.369973	0.362345	0.351253	0.362989	0.369155	0.365792	0.00461319	0.00720987	0.00499481	0.00704531	0.0245522	0.00602841	0.00370393	0.00160392
69.1	0.366478	0.3692	0.361654	0.369446	0.361784	0.350699	0.362431	0.368633	0.36524	0.00429727	0.00761392	0.00468471	0.00740857	0.0249053	0.00638771	0.0034017	0.00195291
69.2	0.36615	0.368671	0.361071	0.36892	0.361227	0.350151	0.361876	0.368112	0.364691	0.00397946	0.00801578	0.00437256	0.00777069	0.0252522	0.00674615	0.00309763	0.00230164
69.3	0.365824	0.368143	0.360493	0.368396	0.360673	0.34961	0.361324	0.367593	0.364146	0.00365986	0.00841529	0.00405849	0.00813154	0.0255928	0.0071036	0.00279184	0.00264999
69.4	0.365502	0.367617	0.359919	0.367873	0.360123	0.349076	0.360776	0.367076	0.363603	0.0033386	0.00881233	0.00374261	0.00849099	0.025927	0.00745995	0.00248443	0.00299783
69.5	0.365182	0.367093	0.359349	0.367352	0.359576	0.348549	0.360231	0.366561	0.363063	0.0030158	0.00920677	0.00342504	0.00884893	0.0262548	0.00781506	0.00217553	0.00334504
69.6	0.364865	0.366571	0.358784	0.366833	0.359034	0.348028	0.35969	0.366047	0.362527	0.00269158	0.00959848	0.00310591	0.00920522	0.026576	0.00816882	0.00186525	0.00369149
69.7	0.364552	0.366051	0.358224	0.366316	0.358495	0.347515	0.359153	0.365536	0.361994	0.00236606	0.00998731	0.00278532	0.00955975	0.0268905	0.00852109	0.0015537	0.00403707
69.8	0.364241	0.365533	0.357669	0.365801	0.357961	0.347009	0.35862	0.365027	0.361465	0.00203935	0.0103731	0.0024634	0.00991238	0.0271983	0.00887175	0.001241	0.00438165
69.9	0.363933	0.365017	0.357118	0.365289	0.357431	0.346511	0.358091	0.36452	0.360939	0.00171158	0.0107559	0.00214027	0.010263	0.0274992	0.00922069	0.000927263	0.00472512
70	0.363628	0.364504	0.356573	0.364778	0.356905	0.34602	0.357566	0.364016	0.360417	0.00138287	0.0111353	0.00181604	0.0106115	0.0277932	0.00956779	0.000612609	0.00506734
70.1	0.363326	0.363993	0.356033	0.36427	0.356384	0.345536	0.357046	0.363514	0.3599	0.00105334	0.0115114	0.00149085	0.0109577	0.0280802	0.00991291	0.000297154	0.00540822
70.2	0.363027	0.363485	0.355498	0.363765	0.355867	0.34506	0.35653	0.363015	0.359386	0.000723114	0.011884	0.0011648	0.0113016	0.0283601	0.0102559	1.89857e-05	0.00574761
70.3	0.362732	0.36298	0.354969	0.363262	0.355355	0.344591	0.356018	0.362519	0.358876	0.00039231	0.0122529	0.000838012	0.011643	0.0286327	0.0105968	0.000335694	0.00608541
70.4	0.362439	0.362478	0.354445	0.362763	0.354848	0.344131	0.355511	0.362026	0.358371	6.10505e-05	0.0126181	0.000510616	0.0119817	0.0288982	0.0109353	0.000652853	0.00642151
70.5	0.36215	0.361979	0.353927	0.362266	0.354346	0.343678	0.355009	0.361535	0.35787	0.000270543	0.0129795	0.000182728	0.0123178	0.0291562	0.0112713	0.000970346	0.00675577
70.6	0.361864	0.361482	0.353414	0.361772	0.353849	0.343233	0.354512	0.361048	0.357373	0.00060235	0.0133368	0.000145532	0.012651	0.0294069	0.0116049	0.00128806	0.00708809
70.7	0.361581	0.360989	0.352908	0.361281	0.353357	0.342797	0.354019	0.360564	0.356881	0.000934249	0.0136901	0.000474043	0.0129812	0.0296501	0.0119357	0.00160587	0.00741835
70.8	0.361302	0.3605	0.352408	0.360793	0.35287	0.342368	0.353532	0.360083	0.356394	0.00126612	0.0140391	0.000802686	0.0133084	0.0298857	0.0122637	0.00192366	0.00774644
70.9	0.361026	0.360014	0.351913	0.360309	0.352389	0.341947	0.35305	0.359606	0.355912	0.00159784	0.0143838	0.00113134	0.0136324	0.0301138	0.0125889	0.00224132	0.00807225
71	0.360753	0.359531	0.351425	0.359828	0.351913	0.341535	0.352573	0.359132	0.355434	0.00192929	0.0147241	0.00145988	0.0139531	0.0303341	0.0129111	0.00255874	0.00839565
71.1	0.360484	0.359052	0.350943	0.359351	0.351443	0.341131	0.352102	0.358662	0.354962	0.00226035	0.0150598	0.0017882	0.0142705	0.0305467	0.0132301	0.00287578	0.00871655
71.2	0.360218	0.358577	0.350467	0.358877	0.350978	0.340736	0.351636	0.358196	0.354494	0.0025909	0.0153908	0.00211617	0.0145843	0.0307516	0.0135459	0.00319235	0.00903483
71.3	0.359956	0.358105	0.349998	0.358408	0.350519	0.340348	0.351176	0.357733	0.354032	0.00292082	0.0157171	0.00244367	0.0148945	0.0309485	0.0138584	0.00350832	0.00935039
71.4	0.359697	0.357638	0.349536	0.357942	0.350066	0.33997	0.350721	0.357274	0.353575	0.00324999	0.0160386	0.00277059	0.015201	0.0311376	0.0141674	0.00382358	0.00966311
71.5	0.359441	0.357174	0.34908	0.357479	0.349619	0.3396	0.350272	0.35682	0.353123	0.00357829	0.016355	0.0030968	0.0155037	0.0313188	0.0144729	0.00413801	0.00997288
71.6	0.35919	0.356715	0.348631	0.357021	0.349178	0.339238	0.349829	0.356369	0.352677	0.00390561	0.0166664	0.0034222	0.0158025	0.031492	0.0147747	0.0044515	0.0102796
71.7	0.358941	0.35626	0.348188	0.356568	0.348743	0.338885	0.349392	0.355923	0.352236	0.00423183	0.0169727	0.00374665	0.0160973	0.0316571	0.0150728	0.00476394	0.0105832
71.8	0.358696	0.355809	0.347753	0.356118	0.348314	0.338541	0.348961	0.355481	0.351801	0.00455683	0.0172736	0.00407005	0.0163879	0.0318141	0.0153671	0.00507521	0.0108835
71.9	0.358455	0.355363	0.347324	0.355673	0.347891	0.338205	0.348536	0.355044	0.351372	0.00488049	0.0175692	0.00439228	0.0166744	0.0319631	0.0156573	0.0053852	0.0111805
72	0.358218	0.354922	0.346903	0.355232	0.347475	0.337878	0.348117	0.35461	0.350948	0.00520271	0.0178594	0.00471323	0.0169565	0.0321039	0.0159436	0.0056938	0.011474
72.1	0.357984	0.354485	0.346489	0.354795	0.347065	0.33756	0.347704	0.354182	0.350531	0.00552336	0.018144	0.00503277	0.0172343	0.0322366	0.0162257	0.0060009	0.011764
72.2	0.357754	0.354052	0.346082	0.354364	0.346662	0.337251	0.347298	0.353758	0.350119	0.00584233	0.018423	0.00535081	0.0175075	0.032361	0.0165036	0.00630639	0.0120503
72.3	0.357527	0.353625	0.345682	0.353936	0.346265	0.336951	0.346898	0.353339	0.349713	0.00615951	0.0186963	0.00566721	0.0177762	0.0324772	0.0167772	0.00661015	0.0123329
72.4	0.357304	0.353202	0.34529	0.353514	0.345875	0.33666	0.346504	0.352925	0.349314	0.00647479	0.0189638	0.00598187	0.0180402	0.0325852	0.0170463	0.00691209	0.0126117
72.5	0.357085	0.352784	0.344905	0.353097	0.345491	0.336377	0.346117	0.352516	0.348921	0.00678805	0.0192255	0.00629469	0.0182995	0.0326849	0.0173109	0.00721208	0.0128865
72.6	0.356869	0.352372	0.344527	0.352684	0.345114	0.336104	0.345737	0.352111	0.348533	0.00709919	0.0194812	0.00660554	0.0185539	0.0327763	0.017571	0.00751004	0.0131573
72.7	0.356657	0.351964	0.344157	0.352277	0.344745	0.335839	0.345364	0.351712	0.348153	0.0074081	0.0197308	0.00691433	0.0188034	0.0328595	0.0178264	0.00780584	0.013424
72.8	0.356449	0.351562	0.343795	0.351875	0.344382	0.335584	0.344997	0.351318	0.347778	0.00771467	0.0199744	0.00722093	0.0190479	0.0329343	0.018077	0.00809939	0.0136864
72.9	0.356245	0.351165	0.34344	0.351477	0.344026	0.335338	0.344637	0.350929	0.34741	0.00801879	0.0202118	0.00752525	0.0192873	0.0330008	0.0183227	0.00839058	0.0139447
73	0.356044	0.350773	0.343093	0.351086	0.343677	0.3351	0.344284	0.350546	0.347049	0.00832036	0.0204429	0.00782718	0.0195216	0.033059	0.0185636	0.0086793	0.0141985
73.1	0.355848	0.350387	0.342754	0.350699	0.343335	0.334872	0.343937	0.350168	0.346694	0.00861927	0.0206678	0.00812661	0.0197506	0.0331088	0.0187995	0.00896547	0.0144479
73.2	0.355655	0.350006	0.342422	0.350318	0.343	0.334652	0.343598	0.349795	0.346346	0.00891541	0.0208862	0.00842344	0.0199744	0.0331503	0.0190303	0.00924897	0.0146928
73.3	0.355465	0.349631	0.342099	0.349942	0.342672	0.334442	0.343266	0.349428	0.346005	0.0092087	0.0210982	0.00871756	0.0201928	0.0331835	0.0192559	0.0095297	0.014933
73.4	0.35528	0.349262	0.341783	0.349572	0.342352	0.334241	0.342941	0.349066	0.34567	0.00949902	0.0213038	0.00900888	0.0204057	0.0332084	0.0194763	0.00980758	0.0151686
73.5	0.355098	0.348898	0.341475	0.349208	0.342039	0.334049	0.342623	0.34871	0.345342	0.00978628	0.0215028	0.00929729	0.0206131	0.033225	0.0196915	0.0100825	0.0153994
73.6	0.35492	0.34854	0.341175	0.348849	0.341733	0.333865	0.342312	0.34836	0.345021	0.0100704	0.0216952	0.0095827	0.020815	0.0332333	0.0199013	0.0103544	0.0156254
73.7	0.354746	0.348188	0.340884	0.348496	0.341435	0.333691	0.342008	0.348016	0.344707	0.0103512	0.0218809	0.00986501	0.0210112	0.0332333	0.0201056	0.0106231	0.0158465
73.8	0.354576	0.347842	0.3406	0.348149	0.341144	0.333526	0.341712	0.347678	0.3444	0.0106287	0.0220599	0.0101441	0.0212018	0.033225	0.0203045	0.0108886	0.0160626
73.9	0.354409	0.347502	0.340324	0.347808	0.34086	0.33337	0.341423	0.347345	0.344099	0.0109027	0.0222321	0.0104199	0.0213866	0.0332085	0.0204979	0.0111507	0.0162736
74	0.354247	0.347168	0.340057	0.347473	0.340584	0.333223	0.341142	0.347018	0.343806	0.0111732	0.0223976	0.0106923	0.0215656	0.0331837	0.0206856	0.0114094	0.0164796
74.1	0.354088	0.34684	0.339798	0.347143	0.340315	0.333085	0.340867	0.346698	0.34352	0.0114401	0.0225562	0.0109613	0.0217387	0.0331508	0.0208677	0.0116646	0.0166804
74.2	0.353933	0.346518	0.339546	0.34682	0.340054	0.332956	0.340601	0.346383	0.343241	0.0117033	0.022708	0.0112267	0.0219059	0.0331096	0.021044	0.0119162	0.0168759
74.3	0.353782	0.346203	0.339303	0.346503	0.339801	0.332836	0.340341	0.346075	0.342969	0.0119626	0.0228528	0.0114884	0.0220672	0.0330604	0.0212146	0.0121642	0.0170662
74.4	0.353634	0.345894	0.339069	0.346192	0.339555	0.332725	0.340089	0.345773	0.342705	0.0122181	0.0229906	0.0117464	0.0222225	0.033003	0.0213794	0.0124083	0.0172511
74.5	0.353491	0.345591	0.338842	0.345888	0.339317	0.332623	0.339845	0.345477	0.342448	0.0124695	0.0231215	0.0120005	0.0223717	0.0329375	0.0215383	0.0126487	0.0174306
74.6	0.353351	0.345294	0.338624	0.345589	0.339087	0.33253	0.339608	0.345187	0.342197	0.0127169	0.0232453	0.0122507	0.0225148	0.032864	0.0216913	0.012885	0.0176047
74.7	0.353215	0.345004	0.338414	0.345297	0.338864	0.332446	0.339379	0.344904	0.341955	0.0129602	0.0233622	0.0124969	0.0226518	0.0327825	0.0218384	0.0131174	0.0177732
74.8	0.353082	0.34472	0.338212	0.345012	0.338649	0.33237	0.339158	0.344627	0.341719	0.0131993	0.0234719	0.0127391	0.0227826	0.0326931	0.0219794	0.0133457	0.0179362
74.9	0.352954	0.344443	0.338019	0.344732	0.338441	0.332303	0.338944	0.344357	0.341491	0.013434	0.0235745	0.0129771	0.0229072	0.0325957	0.0221144	0.0135698	0.0180936
75	0.352829	0.344172	0.337833	0.34446	0.338242	0.332245	0.338737	0.344093	0.34127	0.0136644	0.0236701	0.0132108	0.0230256	0.0324905	0.0222433	0.0137897	0.0182453
75.1	0.352708	0.343908	0.337656	0.344193	0.33805	0.332196	0.338539	0.343835	0.341057	0.0138903	0.0237585	0.0134402	0.0231377	0.0323775	0.0223661	0.0140053	0.0183914
75.2	0.352591	0.343651	0.337488	0.343934	0.337866	0.332155	0.338347	0.343585	0.340851	0.0141117	0.0238397	0.0136653	0.0232435	0.0322567	0.0224828	0.0142165	0.0185317
75.3	0.352478	0.3434	0.337327	0.343681	0.337689	0.332123	0.338164	0.34334	0.340652	0.0143285	0.0239138	0.0138859	0.023343	0.0321282	0.0225933	0.0144233	0.0186662
75.4	0.352368	0.343156	0.337175	0.343434	0.33752	0.3321	0.337988	0.343102	0.340461	0.0145407	0.0239808	0.0141019	0.0234361	0.0319921	0.0226976	0.0146255	0.0187949
75.5	0.352262	0.342919	0.337032	0.343194	0.33736	0.332085	0.33782	0.342871	0.340277	0.0147481	0.0240405	0.0143134	0.0235229	0.0318484	0.0227956	0.0148231	0.0189178
75.6	0.35216	0.342688	0.336896	0.342961	0.337207	0.332079	0.33766	0.342647	0.340101	0.0149508	0.0240931	0.0145202	0.0236032	0.0316972	0.0228874	0.0150161	0.0190348
75.7	0.352062	0.342464	0.336769	0.342735	0.337061	0.332081	0.337507	0.342429	0.339932	0.0151485	0.0241385	0.0147222	0.0236772	0.0315385	0.0229729	0.0152044	0.0191459
75.8	0.351967	0.342248	0.33665	0.342515	0.336924	0.332091	0.337362	0.342218	0.339771	0.0153414	0.0241767	0.0149195	0.0237447	0.0313724	0.0230521	0.015388	0.019251
75.9	0.351876	0.342037	0.336539	0.342302	0.336794	0.33211	0.337225	0.342014	0.339617	0.0155293	0.0242078	0.0151119	0.0238058	0.0311991	0.023125	0.0155667	0.0193502
76	0.351789	0.341834	0.336437	0.342096	0.336672	0.332137	0.337096	0.341816	0.33947	0.0157122	0.0242317	0.0152994	0.0238604	0.0310184	0.0231916	0.0157405	0.0194435
76.1	0.351705	0.341638	0.336342	0.341896	0.336558	0.332172	0.336974	0.341625	0.339331	0.0158899	0.0242484	0.015482	0.0239086	0.0308306	0.0232519	0.0159094	0.0195307
76.2	0.351625	0.341448	0.336256	0.341704	0.336451	0.332216	0.336859	0.341441	0.3392	0.0160626	0.0242579	0.0156595	0.0239504	0.0306357	0.0233057	0.0160733	0.0196118
76.3	0.351548	0.341266	0.336178	0.341518	0.336352	0.332267	0.336753	0.341264	0.339076	0.01623	0.0242603	0.0158319	0.0239856	0.0304338	0.0233533	0.0162322	0.019687
76.4	0.351475	0.34109	0.336108	0.341339	0.336261	0.332326	0.336654	0.341094	0.338959	0.0163922	0.0242556	0.0159992	0.0240144	0.0302249	0.0233944	0.016386	0.0197561
76.5	0.351406	0.340921	0.336047	0.341167	0.336178	0.332394	0.336563	0.340931	0.33885	0.0165491	0.0242438	0.0161614	0.0240368	0.0300092	0.0234292	0.0165346	0.0198191
76.6	0.35134	0.34076	0.335993	0.341002	0.336102	0.332469	0.336479	0.340774	0.338748	0.0167007	0.0242248	0.0163182	0.0240526	0.0297867	0.0234576	0.0166781	0.019876
76.7	0.351278	0.340605	0.335947	0.340844	0.336034	0.332552	0.336403	0.340624	0.338654	0.0168469	0.0241988	0.0164699	0.024062	0.0295576	0.0234797	0.0168164	0.0199268
76.8	0.35122	0.340457	0.33591	0.340693	0.335973	0.332643	0.336334	0.340482	0.338567	0.0169877	0.0241658	0.0166162	0.024065	0.0293218	0.0234953	0.0169494	0.0199716
76.9	0.351165	0.340316	0.33588	0.340548	0.335921	0.332741	0.336273	0.340346	0.338487	0.017123	0.0241257	0.0167571	0.0240615	0.0290795	0.0235047	0.0170771	0.0200102
77	0.351113	0.340183	0.335858	0.340411	0.335875	0.332848	0.33622	0.340217	0.338415	0.0172528	0.0240787	0.0168927	0.0240516	0.0288308	0.0235076	0.0171995	0.0200428
77.1	0.351065	0.340056	0.335844	0.34028	0.335838	0.332961	0.336174	0.340094	0.33835	0.0173771	0.0240247	0.0170228	0.0240353	0.0285758	0.0235042	0.0173165	0.0200692
77.2	0.35102	0.339936	0.335838	0.340157	0.335807	0.333082	0.336136	0.339979	0.338293	0.0174959	0.0239638	0.0171475	0.0240125	0.0283146	0.0234945	0.0174281	0.0200895
77.3	0.350979	0.339823	0.33584	0.34004	0.335785	0.33321	0.336105	0.339871	0.338243	0.017609	0.0238959	0.0172666	0.0239834	0.0280472	0.0234785	0.0175342	0.0201038
77.4	0.350942	0.339717	0.33585	0.33993	0.335769	0.333346	0.336081	0.339769	0.3382	0.0177166	0.0238213	0.0173802	0.023948	0.0277739	0.0234561	0.017635	0.0201119
77.5	0.350907	0.339618	0.335867	0.339828	0.335762	0.333488	0.336065	0.339674	0.338164	0.0178184	0.0237398	0.0174883	0.0239062	0.0274945	0.0234275	0.0177302	0.020114
77.6	0.350876	0.339527	0.335892	0.339732	0.335761	0.333638	0.336056	0.339587	0.338136	0.0179147	0.0236515	0.0175908	0.0238581	0.0272094	0.0233926	0.0178199	0.02011
77.7	0.350849	0.339442	0.335924	0.339643	0.335768	0.333795	0.336054	0.339506	0.338114	0.0180052	0.0235566	0.0176876	0.0238037	0.0269185	0.0233514	0.0179041	0.0200999
77.8	0.350824	0.339364	0.335965	0.339561	0.335782	0.333958	0.33606	0.339431	0.3381	0.01809	0.0234549	0.0177789	0.023743	0.0266221	0.0233041	0.0179828	0.0200838
77.9	0.350803	0.339292	0.336012	0.339485	0.335803	0.334128	0.336073	0.339364	0.338093	0.0181691	0.0233466	0.0178644	0.0236762	0.0263201	0.0232505	0.0180558	0.0200617
78	0.350786	0.339228	0.336067	0.339417	0.335832	0.334305	0.336093	0.339304	0.338093	0.0182424	0.0232318	0.0179443	0.0236031	0.0260127	0.0231908	0.0181233	0.0200335
78.1	0.350771	0.339171	0.33613	0.339356	0.335868	0.334489	0.33612	0.33925	0.338101	0.01831	0.0231104	0.0180185	0.0235239	0.0257	0.023125	0.0181852	0.0199994
78.2	0.35076	0.339121	0.336199	0.339301	0.335911	0.334679	0.336155	0.339203	0.338115	0.0183718	0.0229826	0.018087	0.0234385	0.0253822	0.023053	0.0182415	0.0199593
78.3	0.350752	0.339077	0.336276	0.339253	0.33596	0.334876	0.336196	0.339163	0.338136	0.0184278	0.0228483	0.0181498	0.0233471	0.0250593	0.022975	0.0182922	0.0199133
78.4	0.350747	0.33904	0.336361	0.339212	0.336017	0.335079	0.336245	0.33913	0.338164	0.018478	0.0227077	0.0182068	0.0232497	0.0247314	0.022891	0.0183372	0.0198613
78.5	0.350745	0.33901	0.336452	0.339178	0.336081	0.335288	0.3363	0.339103	0.338199	0.0185224	0.0225608	0.0182581	0.0231462	0.0243987	0.0228009	0.0183766	0.0198035
78.6	0.350747	0.338987	0.33655	0.33915	0.336152	0.335503	0.336362	0.339083	0.338241	0.018561	0.0224077	0.0183037	0.0230369	0.0240613	0.0227049	0.0184104	0.0197398
78.7	0.350751	0.338971	0.336656	0.33913	0.336229	0.335724	0.336431	0.339069	0.338289	0.0185938	0.0222484	0.0183435	0.0229216	0.0237193	0.0226031	0.0184385	0.0196703
78.8	0.350759	0.338961	0.336768	0.339116	0.336314	0.335951	0.336507	0.339063	0.338344	0.0186209	0.022083	0.0183776	0.0228004	0.0233728	0.0224953	0.018461	0.0195951
78.9	0.350769	0.338959	0.336887	0.339108	0.336405	0.336184	0.336589	0.339063	0.338406	0.0186421	0.0219116	0.0184059	0.0226735	0.0230219	0.0223818	0.0184778	0.019514
79	0.350783	0.338962	0.337013	0.339107	0.336502	0.336422	0.336678	0.339069	0.338475	0.0186575	0.0217342	0.0184285	0.0225408	0.0226668	0.0222624	0.0184891	0.0194273
79.1	0.350799	0.338973	0.337146	0.339113	0.336606	0.336666	0.336774	0.339082	0.33855	0.0186672	0.021551	0.0184454	0.0224024	0.0223076	0.0221374	0.0184947	0.0193349
79.2	0.350819	0.33899	0.337285	0.339126	0.336717	0.336916	0.336877	0.339102	0.338631	0.018671	0.0213619	0.0184565	0.0222584	0.0219444	0.0220067	0.0184946	0.0192368
79.3	0.350841	0.339013	0.337431	0.339145	0.336834	0.337171	0.336985	0.339128	0.338719	0.0186691	0.0211671	0.0184618	0.0221088	0.0215773	0.0218704	0.018489	0.0191332
79.4	0.350866	0.339044	0.337583	0.33917	0.336958	0.337431	0.3371	0.33916	0.338814	0.0186615	0.0209666	0.0184615	0.0219537	0.0212064	0.0217285	0.0184778	0.0190241
79.5	0.350895	0.33908	0.337742	0.339202	0.337088	0.337697	0.337222	0.339199	0.338915	0.0186481	0.0207606	0.0184555	0.0217931	0.020832	0.0215812	0.018461	0.0189094
79.6	0.350925	0.339123	0.337907	0.339241	0.337224	0.337967	0.33735	0.339244	0.339022	0.018629	0.0205491	0.0184437	0.0216272	0.020454	0.0214284	0.0184386	0.0187893
79.7	0.350959	0.339173	0.338078	0.339285	0.337366	0.338242	0.337484	0.339295	0.339135	0.0186041	0.0203321	0.0184263	0.0214559	0.0200727	0.0212702	0.0184107	0.0186638
79.8	0.350996	0.339228	0.338255	0.339336	0.337514	0.338522	0.337624	0.339353	0.339254	0.0185736	0.0201098	0.0184032	0.0212794	0.0196881	0.0211067	0.0183773	0.018533
79.9	0.351035	0.33929	0.338438	0.339394	0.337669	0.338807	0.33777	0.339417	0.33938	0.0185375	0.0198823	0.0183745	0.0210976	0.0193004	0.020938	0.0183384	0.0183969
80	0.351077	0.339359	0.338628	0.339457	0.337829	0.339097	0.337922	0.339487	0.339511	0.0184957	0.0196496	0.0183402	0.0209107	0.0189097	0.020764	0.0182939	0.0182556
80.1	0.351121	0.339433	0.338823	0.339527	0.337995	0.33939	0.33808	0.339563	0.339648	0.0184482	0.0194119	0.0183003	0.0207188	0.0185162	0.020585	0.0182441	0.0181091
80.2	0.351168	0.339514	0.339024	0.339603	0.338167	0.339689	0.338243	0.339645	0.339791	0.0183953	0.0191691	0.0182548	0.0205219	0.0181199	0.0204009	0.0181888	0.0179575
80.3	0.351218	0.339601	0.33923	0.339685	0.338344	0.339991	0.338413	0.339733	0.33994	0.0183367	0.0189215	0.0182038	0.0203202	0.017721	0.0202119	0.0181281	0.0178008
80.4	0.35127	0.339694	0.339443	0.339773	0.338528	0.340298	0.338588	0.339827	0.340095	0.0182726	0.018669	0.0181472	0.0201135	0.0173197	0.0200179	0.018062	0.0176392
80.5	0.351325	0.339793	0.33966	0.339867	0.338716	0.340608	0.338769	0.339927	0.340256	0.0182031	0.0184119	0.0180852	0.0199022	0.016916	0.0198191	0.0179906	0.0174726
80.6	0.351383	0.339898	0.339884	0.339967	0.33891	0.340923	0.338955	0.340033	0.340421	0.0181281	0.0181502	0.0180178	0.0196861	0.0165102	0.0196155	0.0179139	0.0173012
80.7	0.351442	0.340008	0.340112	0.340073	0.33911	0.341241	0.339147	0.340145	0.340593	0.0180477	0.0178839	0.0179449	0.0194655	0.0161022	0.0194073	0.017832	0.017125
80.8	0.351504	0.340125	0.340346	0.340185	0.339315	0.341563	0.339344	0.340262	0.34077	0.0179619	0.0176132	0.0178667	0.0192403	0.0156924	0.0191945	0.0177448	0.016944
80.9	0.351569	0.340247	0.340584	0.340303	0.339525	0.341888	0.339546	0.340385	0.340952	0.0178708	0.0173382	0.0177831	0.0190108	0.0152807	0.0189771	0.0176525	0.0167584
81	0.351636	0.340375	0.340828	0.340426	0.33974	0.342217	0.339754	0.340514	0.341139	0.0177744	0.017059	0.0176942	0.0187768	0.0148673	0.0187553	0.017555	0.0165683
81.1	0.351705	0.340509	0.341077	0.340555	0.33996	0.342549	0.339966	0.340648	0.341332	0.0176727	0.0167757	0.0176001	0.0185387	0.0144524	0.0185291	0.0174524	0.0163736
81.2	0.351777	0.340648	0.34133	0.340689	0.340185	0.342884	0.340184	0.340788	0.341529	0.0175659	0.0164883	0.0175008	0.0182963	0.0140361	0.0182987	0.0173447	0.0161745
81.3	0.35185	0.340792	0.341589	0.340829	0.340415	0.343222	0.340406	0.340933	0.341732	0.0174539	0.0161971	0.0173963	0.0180499	0.0136184	0.0180641	0.0172321	0.015971
81.4	0.351926	0.340943	0.341852	0.340974	0.340649	0.343564	0.340633	0.341083	0.34194	0.0173368	0.015902	0.0172867	0.0177994	0.0131997	0.0178253	0.0171144	0.0157632
81.5	0.352004	0.341098	0.342119	0.341125	0.340889	0.343908	0.340865	0.341239	0.342152	0.0172146	0.0156032	0.017172	0.0175451	0.0127799	0.0175825	0.0169919	0.0155513
81.6	0.352085	0.341259	0.342391	0.341281	0.341133	0.344254	0.341102	0.3414	0.342369	0.0170875	0.0153009	0.0170523	0.017287	0.0123592	0.0173358	0.0168645	0.0153352
81.7	0.352167	0.341425	0.342667	0.341442	0.341381	0.344604	0.341343	0.341566	0.342591	0.0169554	0.014995	0.0169277	0.0170251	0.0119378	0.0170853	0.0167324	0.015115
81.8	0.352251	0.341596	0.342947	0.341609	0.341633	0.344956	0.341588	0.341737	0.342817	0.0168184	0.0146857	0.0167981	0.0167596	0.0115158	0.0168309	0.0165954	0.0148909
81.9	0.352338	0.341772	0.343232	0.341781	0.34189	0.34531	0.341838	0.341913	0.343048	0.0166766	0.0143732	0.0166637	0.0164905	0.0110933	0.016573	0.0164538	0.0146629
82	0.352426	0.341954	0.34352	0.341957	0.342151	0.345666	0.342092	0.342095	0.343283	0.01653	0.0140575	0.0165245	0.016218	0.0106704	0.0163114	0.0163076	0.0144311
82.1	0.352516	0.34214	0.343812	0.342139	0.342416	0.346024	0.34235	0.34228	0.343523	0.0163787	0.0137387	0.0163805	0.0159422	0.0102473	0.0160463	0.0161567	0.0141956
82.2	0.352609	0.342331	0.344108	0.342325	0.342685	0.346385	0.342613	0.342471	0.343767	0.0162228	0.013417	0.0162318	0.0156631	0.00982403	0.0157779	0.0160014	0.0139564
82.3	0.352703	0.342527	0.344408	0.342516	0.342958	0.346747	0.342879	0.342667	0.344015	0.0160623	0.0130924	0.0160786	0.0153808	0.00940084	0.0155062	0.0158416	0.0137137
82.4	0.352799	0.342727	0.344712	0.342712	0.343235	0.347111	0.343149	0.342867	0.344267	0.0158972	0.0127651	0.0159207	0.0150955	0.00897781	0.0152312	0.0156774	0.0134675
82.5	0.352897	0.342932	0.345018	0.342913	0.343516	0.347477	0.343423	0.343071	0.344522	0.0157277	0.0124352	0.0157584	0.0148073	0.00855506	0.0149532	0.0155088	0.013218
82.6	0.352996	0.343142	0.345329	0.343118	0.3438	0.347844	0.343701	0.34328	0.344782	0.0155538	0.0121028	0.0155916	0.0145161	0.00813273	0.0146721	0.0153361	0.0129652
82.7	0.353097	0.343356	0.345642	0.343328	0.344087	0.348212	0.343982	0.343494	0.345046	0.0153756	0.0117679	0.0154205	0.0142223	0.00771094	0.0143881	0.0151591	0.0127091
82.8	0.3532	0.343575	0.345959	0.343542	0.344378	0.348582	0.344267	0.343711	0.345313	0.0151931	0.0114308	0.015245	0.0139257	0.00728982	0.0141013	0.014978	0.01245
82.9	0.353305	0.343798	0.346278	0.343761	0.344672	0.348953	0.344555	0.343933	0.345584	0.0150065	0.0110915	0.0150654	0.0136266	0.00686949	0.0138118	0.0147928	0.0121879
83	0.353411	0.344025	0.346601	0.343983	0.344969	0.349325	0.344846	0.344159	0.345858	0.0148157	0.0107502	0.0148815	0.0133251	0.00645009	0.0135197	0.0146037	0.0119228
83.1	0.353519	0.344256	0.346926	0.34421	0.34527	0.349698	0.345141	0.344389	0.346135	0.014621	0.0104069	0.0146936	0.0130211	0.00603172	0.0132251	0.0144106	0.0116549
83.2	0.353629	0.344491	0.347254	0.344441	0.345573	0.350072	0.345438	0.344624	0.346416	0.0144222	0.0100618	0.0145017	0.012715	0.00561453	0.012928	0.0142137	0.0113843
83.3	0.353739	0.344731	0.347585	0.344676	0.345879	0.350446	0.345739	0.344862	0.3467	0.0142196	0.00971499	0.0143058	0.0124066	0.00519863	0.0126286	0.014013	0.011111
83.4	0.353852	0.344974	0.347918	0.344915	0.346188	0.350821	0.346042	0.345103	0.346987	0.0140131	0.00936656	0.0141061	0.0120963	0.00478415	0.012327	0.0138086	0.0108352
83.5	0.353966	0.345221	0.348253	0.345158	0.3465	0.351196	0.346348	0.345349	0.347277	0.0138029	0.00901665	0.0139025	0.011784	0.00437119	0.0120233	0.0136007	0.0105569
83.6	0.354081	0.345471	0.348591	0.345404	0.346814	0.351572	0.346657	0.345598	0.34757	0.0135891	0.00866536	0.0136953	0.0114698	0.0039599	0.0117176	0.0133891	0.0102763
83.7	0.354197	0.345726	0.348931	0.345654	0.347131	0.351948	0.346969	0.345851	0.347866	0.0133717	0.00831281	0.0134844	0.0111539	0.00355038	0.01141	0.0131742	0.00999337
83.8	0.354315	0.345984	0.349273	0.345908	0.34745	0.352324	0.347282	0.346107	0.348164	0.0131508	0.00795912	0.0132699	0.0108364	0.00314275	0.0111005	0.0129558	0.0097083
83.9	0.354434	0.346245	0.349617	0.346165	0.347771	0.3527	0.347599	0.346367	0.348466	0.0129265	0.00760439	0.013052	0.0105174	0.00273713	0.0107894	0.0127341	0.00942116
84	0.354555	0.346509	0.349962	0.346426	0.348094	0.353076	0.347917	0.346629	0.348769	0.0126989	0.00724875	0.0128306	0.0101969	0.00233364	0.0104766	0.0125092	0.00913205
84.1	0.354676	0.346777	0.35031	0.34669	0.34842	0.353452	0.348238	0.346896	0.349075	0.012468	0.00689231	0.012606	0.00987515	0.00193239	0.0101624	0.0122812	0.00884106
84.2	0.354799	0.347048	0.350659	0.346957	0.348747	0.353827	0.348561	0.347165	0.349383	0.012234	0.00653518	0.0123781	0.00955216	0.00153349	0.0098467	0.0120501	0.00854829
84.3	0.354923	0.347322	0.351009	0.347227	0.349077	0.354203	0.348885	0.347437	0.349694	0.0119969	0.00617748	0.012147	0.00922806	0.00113706	0.00952976	0.0118161	0.00825384
84.4	0.355048	0.3476	0.351361	0.347501	0.349408	0.354577	0.349212	0.347712	0.350006	0.0117568	0.00581931	0.0119129	0.00890296	0.000743212	0.00921162	0.0115791	0.0079578
84.5	0.355174	0.34788	0.351714	0.347777	0.34974	0.354951	0.34954	0.34799	0.350321	0.0115138	0.00546079	0.0116758	0.00857697	0.000352052	0.0088924	0.0113394	0.00766028
84.6	0.355301	0.348162	0.352069	0.348056	0.350074	0.355324	0.34987	0.348271	0.350637	0.0112679	0.00510205	0.0114358	0.00825019	3.6309e-05	0.0085722	0.0110969	0.00736138
84.7	0.355429	0.348448	0.352424	0.348338	0.35041	0.355696	0.350202	0.348554	0.350956	0.0110194	0.00474317	0.011193	0.00792272	0.000421764	0.00825111	0.0108518	0.00706119
84.8	0.355558	0.348736	0.352781	0.348622	0.350747	0.356068	0.350535	0.34884	0.351276	0.0107682	0.00438429	0.0109475	0.00759466	0.000804207	0.00792925	0.0106041	0.0067598
84.9	0.355688	0.349027	0.353138	0.34891	0.351085	0.356438	0.350869	0.349128	0.351597	0.0105144	0.00402551	0.0106993	0.00726613	0.00118353	0.00760672	0.010354	0.00645733
85	0.355819	0.34932	0.353496	0.349199	0.351424	0.356807	0.351204	0.349419	0.35192	0.0102582	0.00366694	0.0104486	0.00693723	0.00155964	0.00728363	0.0101015	0.00615387
85.1	0.355951	0.349615	0.353854	0.349491	0.351764	0.357175	0.351541	0.349712	0.352245	0.00999964	0.0033087	0.0101954	0.00660806	0.00193242	0.00696006	0.00984677	0.00584951
85.2	0.356083	0.349913	0.354214	0.349786	0.352105	0.357541	0.351879	0.350008	0.352571	0.00973878	0.00295089	0.00993982	0.00627873	0.00230178	0.00663614	0.0095898	0.00554436
85.3	0.356216	0.350213	0.354573	0.350082	0.352447	0.357906	0.352218	0.350305	0.352898	0.00947572	0.00259362	0.00968198	0.00594933	0.00266761	0.00631195	0.00933073	0.00523851
85.4	0.35635	0.350515	0.354933	0.350381	0.35279	0.35827	0.352557	0.350604	0.353226	0.00921057	0.00223701	0.00942194	0.00561998	0.00302982	0.00598761	0.00906964	0.00493206
85.5	0.356485	0.350819	0.355293	0.350682	0.353133	0.358632	0.352897	0.350906	0.353555	0.0089434	0.00188116	0.0091598	0.00529077	0.00338832	0.00566321	0.00880663	0.00462512
85.6	0.356621	0.351125	0.355654	0.350985	0.353477	0.358992	0.353238	0.351209	0.353885	0.00867432	0.00152617	0.00889564	0.00496181	0.00374301	0.00533886	0.00854178	0.00431777
85.7	0.356757	0.351433	0.356014	0.351289	0.353821	0.35935	0.35358	0.351514	0.354216	0.00840342	0.00117216	0.00862957	0.0046332	0.00409379	0.00501466	0.00827518	0.00401013
85.8	0.356893	0.351742	0.356374	0.351596	0.354166	0.359706	0.353921	0.35182	0.354548	0.00813079	0.000819241	0.00836167	0.00430504	0.00444057	0.00469071	0.00800693	0.00370227
85.9	0.35703	0.352053	0.356734	0.351904	0.35451	0.360061	0.354264	0.352128	0.35488	0.00785652	0.000467505	0.00809203	0.00397744	0.00478327	0.00436711	0.00773712	0.00339431
86	0.357168	0.352365	0.357094	0.352213	0.354855	0.360413	0.354606	0.352438	0.355213	0.0075807	0.000117063	0.00782074	0.00365049	0.00512179	0.00404396	0.00746584	0.00308634
86.1	0.357306	0.352679	0.357453	0.352524	0.3552	0.360763	0.354949	0.352749	0.355546	0.00730344	0.000231981	0.0075479	0.00332429	0.00545605	0.00372136	0.00719317	0.00277845
86.2	0.357445	0.352994	0.357812	0.352837	0.355545	0.361111	0.355291	0.353061	0.35588	0.00702481	0.000579525	0.0072736	0.00299895	0.00578597	0.00339941	0.00691922	0.00247075
86.3	0.357584	0.353311	0.35817	0.35315	0.355889	0.361456	0.355634	0.353375	0.356213	0.00674492	0.000925466	0.00699794	0.00267456	0.00611146	0.00307821	0.00664407	0.00216333
86.4	0.357723	0.353628	0.358528	0.353465	0.356234	0.361799	0.355976	0.353689	0.356547	0.00646386	0.0012697	0.006721	0.00235122	0.00643243	0.00275785	0.00636782	0.00185628
86.5	0.357863	0.353947	0.358885	0.353781	0.356578	0.362139	0.356318	0.354005	0.356881	0.00618173	0.00161213	0.00644287	0.00202902	0.00674882	0.00243844	0.00609056	0.0015497
86.6	0.358003	0.354266	0.359241	0.354098	0.356921	0.362477	0.35666	0.354321	0.357215	0.00589861	0.00195266	0.00616366	0.00170807	0.00706054	0.00212007	0.00581238	0.00124368
86.7	0.358144	0.354587	0.359595	0.354416	0.357264	0.362812	0.357002	0.354638	0.357549	0.00561461	0.00229118	0.00588345	0.00138847	0.00736751	0.00180284	0.00553337	0.000938324
86.8	0.358285	0.354908	0.359949	0.354735	0.357606	0.363144	0.357343	0.354956	0.357883	0.00532981	0.0026276	0.00560234	0.00107029	0.00766967	0.00148684	0.00525362	0.000633718
86.9	0.358426	0.35523	0.360302	0.355055	0.357948	0.363473	0.357683	0.355275	0.358216	0.0050443	0.00296183	0.00532042	0.00075365	0.00796693	0.00117217	0.00497323	0.000329956
87	0.358567	0.355552	0.360653	0.355375	0.358289	0.363799	0.358022	0.355594	0.358549	0.00475819	0.00329376	0.00503779	0.000438632	0.00825923	0.000858916	0.00469229	2.71321e-05
87.1	0.358708	0.355875	0.361003	0.355696	0.358629	0.364123	0.358361	0.355913	0.358882	0.00447157	0.0036233	0.00475453	0.000125331	0.0085465	0.000547178	0.00441089	0.000274663
87.2	0.358849	0.356198	0.361352	0.356017	0.358967	0.364443	0.358699	0.356233	0.359214	0.00418453	0.00395037	0.00447073	0.000186162	0.00882867	0.000237048	0.00412913	0.000575338
87.3	0.358991	0.356522	0.361699	0.356339	0.359305	0.36476	0.359036	0.356554	0.359545	0.00389715	0.00427486	0.0041865	0.000495755	0.00910567	7.1385e-05	0.00384708	0.000874803
87.4	0.359133	0.356846	0.362045	0.35666	0.359641	0.365074	0.359372	0.356874	0.359876	0.00360955	0.00459669	0.00390193	0.000803358	0.00937745	0.000378029	0.00356485	0.00117297
87.5	0.359274	0.35717	0.362389	0.356983	0.359977	0.365384	0.359707	0.357195	0.360205	0.0033218	0.00491577	0.0036171	0.00110888	0.00964394	0.000682794	0.00328253	0.00146974
87.6	0.359416	0.357494	0.362731	0.357305	0.360311	0.365691	0.36004	0.357515	0.360534	0.003034	0.00523201	0.0033321	0.00141224	0.00990509	0.000985592	0.0030002	0.00176504
87.7	0.359557	0.357818	0.363071	0.357627	0.360643	0.365995	0.360372	0.357835	0.360862	0.00274625	0.00554532	0.00304704	0.00171334	0.0101608	0.00128633	0.00271796	0.00205877
87.8	0.359699	0.358141	0.363409	0.357949	0.360974	0.366295	0.360703	0.358156	0.361188	0.00245863	0.00585561	0.002762	0.00201211	0.0104111	0.00158494	0.0024359	0.00235086
87.9	0.35984	0.358465	0.363745	0.358271	0.361303	0.366591	0.361032	0.358476	0.361514	0.00217123	0.00616281	0.00247707	0.00230845	0.0106559	0.00188131	0.0021541	0.0026412
88	0.359982	0.358788	0.364079	0.358593	0.36163	0.366884	0.36136	0.358795	0.361838	0.00188415	0.00646682	0.00219234	0.00260227	0.010895	0.00217537	0.00187266	0.00292972
88.1	0.360123	0.359111	0.364411	0.358914	0.361956	0.367174	0.361686	0.359115	0.362161	0.00159748	0.00676757	0.00190791	0.00289351	0.0111286	0.00246703	0.00159166	0.00321634
88.2	0.360264	0.359433	0.36474	0.359235	0.36228	0.367459	0.36201	0.359433	0.362482	0.0013113	0.00706498	0.00162385	0.00318208	0.0113565	0.00275622	0.00131119	0.00350097
88.3	0.360405	0.359755	0.365067	0.359556	0.362602	0.367741	0.362333	0.359752	0.362802	0.00102571	0.00735897	0.00134027	0.00346789	0.0115787	0.00304284	0.00103135	0.00378353
88.4	0.360546	0.360076	0.365392	0.359876	0.362922	0.368018	0.362653	0.360069	0.36312	0.0007408	0.00764945	0.00105725	0.00375086	0.0117952	0.00332682	0.000752212	0.00406394
88.5	0.360686	0.360397	0.365714	0.360195	0.36324	0.368292	0.362972	0.360386	0.363437	0.00045665	0.00793636	0.000774884	0.00403093	0.0120058	0.00360808	0.00047387	0.00434211
88.6	0.360826	0.360716	0.366034	0.360514	0.363555	0.368562	0.363288	0.360702	0.363752	0.000173352	0.00821961	0.000493251	0.00430801	0.0122106	0.00388655	0.000196409	0.00461798
88.7	0.360966	0.361035	0.36635	0.360831	0.363869	0.368828	0.363603	0.361017	0.364065	0.000109008	0.00849914	0.000212442	0.00458202	0.0124095	0.00416213	8.00857e-05	0.00489145
88.8	0.361105	0.361352	0.366664	0.361148	0.36418	0.369089	0.363915	0.36133	0.364376	0.000390342	0.00877487	6.74557e-05	0.0048529	0.0126025	0.00443477	0.000355529	0.00516246
88.9	0.361244	0.361669	0.366976	0.361464	0.364488	0.369347	0.364225	0.361643	0.364685	0.000670564	0.00904674	0.000346357	0.00512056	0.0127896	0.00470438	0.000629836	0.00543093
89	0.361383	0.361985	0.367284	0.361778	0.364794	0.3696	0.364532	0.361955	0.364992	0.00094959	0.00931466	0.000624175	0.00538495	0.0129707	0.00497089	0.000902923	0.00569678
89.1	0.361521	0.362299	0.36759	0.362092	0.365098	0.36985	0.364837	0.362265	0.365297	0.00122733	0.00957859	0.000900826	0.00564597	0.0131458	0.00523422	0.00117471	0.00595994
89.2	0.361659	0.362612	0.367892	0.362404	0.365399	0.370094	0.36514	0.362574	0.3656	0.00150371	0.00983844	0.00117623	0.00590358	0.0133148	0.00549432	0.00144511	0.00622034
89.3	0.361796	0.362923	0.368191	0.362715	0.365697	0.370335	0.36544	0.362882	0.3659	0.00177864	0.0100942	0.00145029	0.00615769	0.0134778	0.0057511	0.00171404	0.0064779
89.4	0.361933	0.363233	0.368487	0.363025	0.365993	0.370571	0.365737	0.363188	0.366198	0.00205204	0.0103457	0.00172294	0.00640825	0.0136347	0.00600451	0.00198143	0.00673256
89.5	0.362069	0.363542	0.36878	0.363333	0.366286	0.370803	0.366032	0.363493	0.366494	0.00232383	0.010593	0.00199409	0.00665519	0.0137855	0.00625446	0.00224719	0.00698424
89.6	0.362205	0.363848	0.36907	0.363639	0.366576	0.37103	0.366324	0.363796	0.366787	0.00259393	0.0108359	0.00226366	0.00689844	0.0139301	0.00650091	0.00251124	0.00723289
89.7	0.36234	0.364154	0.369356	0.363944	0.366862	0.371253	0.366613	0.364097	0.367078	0.00286225	0.0110745	0.00253157	0.00713794	0.0140686	0.00674378	0.00277351	0.00747843
89.8	0.362475	0.364457	0.369639	0.364247	0.367146	0.371472	0.366899	0.364397	0.367366	0.00312872	0.0113086	0.00279774	0.00737363	0.0142009	0.00698301	0.00303392	0.00772079
89.9	0.362609	0.364758	0.369919	0.364549	0.367427	0.371686	0.367182	0.364695	0.367652	0.00339327	0.0115383	0.0030621	0.00760546	0.0143271	0.00721854	0.00329239	0.00795992
90	0.362742	0.365058	0.370195	0.364848	0.367705	0.371895	0.367462	0.36499	0.367934	0.0036558	0.0117634	0.00332456	0.00783336	0.0144471	0.00745031	0.00354884	0.00819574
90.1	0.362875	0.365356	0.370467	0.365146	0.367979	0.3721	0.367739	0.365284	0.368214	0.00391626	0.0119839	0.00358504	0.00805727	0.0145608	0.00767826	0.00380321	0.00842821
90.2	0.363007	0.365651	0.370736	0.365442	0.368251	0.3723	0.368013	0.365576	0.368491	0.00417455	0.0121998	0.00384348	0.00827715	0.0146683	0.00790233	0.00405541	0.00865725
90.3	0.363138	0.365945	0.371001	0.365735	0.368518	0.372495	0.368284	0.365865	0.368765	0.00443062	0.012411	0.0040998	0.00849294	0.0147697	0.00812247	0.00430538	0.00888282
90.4	0.363268	0.366236	0.371262	0.366027	0.368783	0.372686	0.368551	0.366153	0.369037	0.00468438	0.0126174	0.00435392	0.00870459	0.0148648	0.00833863	0.00455305	0.00910485
90.5	0.363398	0.366525	0.371519	0.366316	0.369044	0.372872	0.368815	0.366438	0.369305	0.00493576	0.0128191	0.00460578	0.00891204	0.0149536	0.00855075	0.00479833	0.00932328
90.6	0.363527	0.366812	0.371773	0.366603	0.369302	0.373053	0.369076	0.366721	0.36957	0.00518469	0.013016	0.00485529	0.00911525	0.0150363	0.00875878	0.00504117	0.00953806
90.7	0.363655	0.367096	0.372023	0.366888	0.369556	0.37323	0.369333	0.367001	0.369832	0.00543111	0.013208	0.00510239	0.00931417	0.0151127	0.00896267	0.0052815	0.00974914
90.8	0.363782	0.367378	0.372269	0.36717	0.369807	0.373401	0.369587	0.367279	0.37009	0.00567494	0.013395	0.00534701	0.00950876	0.0151829	0.00916237	0.00551924	0.00995647
90.9	0.363909	0.367657	0.372511	0.36745	0.370054	0.373568	0.369837	0.367554	0.370346	0.00591611	0.0135772	0.00558908	0.00969896	0.0152469	0.00935784	0.00575433	0.01016
91	0.364034	0.367934	0.372748	0.367727	0.370297	0.373731	0.370084	0.367827	0.370598	0.00615457	0.0137544	0.00582854	0.00988474	0.0153046	0.00954903	0.00598671	0.0103597
91.1	0.364159	0.368208	0.372982	0.368002	0.370537	0.373888	0.370327	0.368098	0.370847	0.00639023	0.0139265	0.00606531	0.0100661	0.0153562	0.0097359	0.00621631	0.0105554
91.2	0.364283	0.368479	0.373212	0.368274	0.370772	0.374041	0.370567	0.368365	0.371092	0.00662305	0.0140936	0.00629933	0.0102429	0.0154016	0.0099184	0.00644306	0.0107472
91.3	0.364406	0.368748	0.373438	0.368543	0.371004	0.374188	0.370803	0.36863	0.371334	0.00685295	0.0142557	0.00653054	0.0104152	0.0154408	0.0100965	0.00666692	0.0109351
91.4	0.364528	0.369013	0.373659	0.36881	0.371233	0.374331	0.371035	0.368892	0.371572	0.00707987	0.0144126	0.00675887	0.0105828	0.0154738	0.0102701	0.00688781	0.0111189
91.5	0.364649	0.369276	0.373876	0.369074	0.371457	0.374469	0.371263	0.369151	0.371807	0.00730376	0.0145644	0.00698427	0.0107459	0.0155006	0.0104393	0.00710567	0.0112986
91.6	0.364769	0.369536	0.374089	0.369335	0.371677	0.374602	0.371487	0.369407	0.372038	0.00752454	0.014711	0.00720667	0.0109044	0.0155214	0.010604	0.00732045	0.0114742
91.7	0.364888	0.369793	0.374298	0.369593	0.371894	0.374731	0.371708	0.36966	0.372266	0.00774218	0.0148524	0.00742601	0.0110581	0.015536	0.0107641	0.0075321	0.0116456
91.8	0.365006	0.370047	0.374502	0.369848	0.372106	0.374854	0.371924	0.36991	0.37249	0.0079566	0.0149887	0.00764224	0.0112072	0.0155445	0.0109196	0.00774054	0.0118128
91.9	0.365123	0.370298	0.374702	0.3701	0.372315	0.374973	0.372137	0.370157	0.37271	0.00816775	0.0151197	0.00785529	0.0113515	0.015547	0.0110705	0.00794574	0.0119758
92	0.365239	0.370545	0.374898	0.370349	0.372519	0.375087	0.372345	0.370401	0.372927	0.00837558	0.0152455	0.00806511	0.011491	0.0155434	0.0112167	0.00814764	0.0121346
92.1	0.365354	0.37079	0.375089	0.370594	0.372719	0.375195	0.37255	0.370642	0.37314	0.00858003	0.015366	0.00827166	0.0116258	0.0155338	0.0113583	0.00834618	0.012289
92.2	0.365468	0.371031	0.375276	0.370837	0.372916	0.375299	0.372751	0.370879	0.373349	0.00878105	0.0154812	0.00847487	0.0117558	0.0155182	0.0114952	0.00854131	0.0124391
92.3	0.365581	0.371269	0.375458	0.371076	0.373108	0.375398	0.372947	0.371113	0.373554	0.0089786	0.0155911	0.00867469	0.0118809	0.0154967	0.0116274	0.00873299	0.0125848
92.4	0.365692	0.371503	0.375636	0.371312	0.373295	0.375493	0.373139	0.371344	0.373755	0.00917262	0.0156957	0.00887107	0.0120011	0.0154692	0.0117548	0.00892117	0.0127262
92.5	0.365803	0.371735	0.37581	0.371545	0.373479	0.375582	0.373328	0.371572	0.373952	0.00936306	0.015795	0.00906396	0.0121165	0.0154358	0.0118774	0.00910579	0.0128631
92.6	0.365912	0.371962	0.375978	0.371774	0.373658	0.375667	0.373512	0.371796	0.374145	0.00954987	0.015889	0.00925332	0.012227	0.0153966	0.0119952	0.00928682	0.0129956
92.7	0.36602	0.372187	0.376143	0.372	0.373834	0.375746	0.373691	0.372016	0.374335	0.00973302	0.0159776	0.0094391	0.0123326	0.0153515	0.0121083	0.00946421	0.0131236
92.8	0.366127	0.372407	0.376303	0.372223	0.374004	0.375821	0.373867	0.372233	0.37452	0.00991246	0.0160609	0.00962125	0.0124333	0.0153007	0.0122165	0.00963791	0.0132471
92.9	0.366233	0.372625	0.376458	0.372442	0.374171	0.375891	0.374038	0.372447	0.374701	0.0100881	0.0161389	0.00979973	0.012529	0.0152441	0.0123199	0.00980789	0.0133662
93	0.366338	0.372838	0.376609	0.372657	0.374333	0.375956	0.374206	0.372657	0.374879	0.01026	0.0162115	0.00997449	0.0126198	0.0151818	0.0124184	0.00997411	0.0134806
93.1	0.366442	0.373048	0.376755	0.372869	0.374491	0.376017	0.374368	0.372863	0.375052	0.0104281	0.0162788	0.0101455	0.0127056	0.0151138	0.012512	0.0101365	0.0135906
93.2	0.366544	0.373254	0.376896	0.373077	0.374645	0.376072	0.374527	0.373066	0.375221	0.0105922	0.0163407	0.0103127	0.0127865	0.0150402	0.0126008	0.0102951	0.0136959
93.3	0.366645	0.373457	0.377033	0.373282	0.374794	0.376123	0.374681	0.373265	0.375386	0.0107525	0.0163973	0.0104761	0.0128624	0.0149611	0.0126847	0.0104498	0.0137967
93.4	0.366745	0.373656	0.377166	0.373483	0.374939	0.37617	0.374831	0.373461	0.375547	0.0109088	0.0164486	0.0106356	0.0129333	0.0148764	0.0127637	0.0106006	0.0138929
93.5	0.366843	0.373851	0.377293	0.37368	0.375079	0.376211	0.374977	0.373652	0.375703	0.0110612	0.0164945	0.0107912	0.0129993	0.0147863	0.0128378	0.0107474	0.0139845
93.6	0.366941	0.374042	0.377416	0.373873	0.375215	0.376248	0.375118	0.37384	0.375856	0.0112095	0.0165351	0.0109429	0.0130603	0.0146907	0.012907	0.0108903	0.0140714
93.7	0.367037	0.37423	0.377535	0.374063	0.375346	0.37628	0.375255	0.374024	0.376004	0.0113537	0.0165704	0.0110906	0.0131163	0.0145897	0.0129713	0.0110291	0.0141538
93.8	0.367131	0.374413	0.377649	0.374249	0.375474	0.376307	0.375387	0.374204	0.376148	0.0114939	0.0166004	0.0112343	0.0131673	0.0144835	0.0130306	0.0111639	0.0142314
93.9	0.367225	0.374593	0.377758	0.374431	0.375596	0.37633	0.375515	0.374381	0.376288	0.01163	0.0166251	0.0113739	0.0132134	0.0143719	0.0130851	0.0112947	0.0143045
94	0.367317	0.374769	0.377862	0.374609	0.375714	0.376348	0.375639	0.374553	0.376423	0.011762	0.0166445	0.0115095	0.0132545	0.0142552	0.0131347	0.0114213	0.0143729
94.1	0.367408	0.374941	0.377962	0.374783	0.375828	0.376362	0.375758	0.374722	0.376554	0.0118898	0.0166586	0.011641	0.0132906	0.0141333	0.0131793	0.0115439	0.0144366
94.2	0.367498	0.375109	0.378057	0.374953	0.375938	0.376371	0.375873	0.374886	0.376681	0.0120134	0.0166675	0.0117684	0.0133218	0.0140063	0.0132191	0.0116623	0.0144957
94.3	0.367586	0.375273	0.378148	0.37512	0.376042	0.376376	0.375983	0.375047	0.376804	0.0121328	0.0166712	0.0118916	0.013348	0.0138742	0.0132539	0.0117765	0.0145502
94.4	0.367673	0.375432	0.378234	0.375282	0.376143	0.376376	0.376089	0.375204	0.376923	0.012248	0.0166697	0.0120107	0.0133694	0.0137372	0.0132839	0.0118866	0.0146
94.5	0.367758	0.375588	0.378315	0.375441	0.376239	0.376372	0.37619	0.375356	0.377037	0.0123589	0.016663	0.0121256	0.0133857	0.0135953	0.013309	0.0119925	0.0146451
94.6	0.367843	0.37574	0.378392	0.375595	0.37633	0.376363	0.376287	0.375505	0.377147	0.0124656	0.0166512	0.0122363	0.0133972	0.0134485	0.0133293	0.0120941	0.0146856
94.7	0.367926	0.375888	0.378464	0.375745	0.376417	0.37635	0.37638	0.375649	0.377252	0.012568	0.0166342	0.0123428	0.0134038	0.0132969	0.0133447	0.0121915	0.0147215
94.8	0.368007	0.376032	0.378532	0.375892	0.3765	0.376332	0.376468	0.37579	0.377354	0.0126661	0.0166121	0.012445	0.0134055	0.0131406	0.0133552	0.0122847	0.0147527
94.9	0.368087	0.376171	0.378594	0.376034	0.376578	0.37631	0.376552	0.375926	0.377451	0.0127599	0.0165849	0.0125429	0.0134024	0.0129797	0.013361	0.0123736	0.0147793
95	0.368166	0.376307	0.378653	0.376172	0.376652	0.376284	0.376631	0.376059	0.377543	0.0128493	0.0165527	0.0126366	0.0133944	0.0128142	0.0133619	0.0124582	0.0148012
95.1	0.368243	0.376438	0.378707	0.376306	0.376721	0.376254	0.376706	0.376187	0.377632	0.0129345	0.0165154	0.012726	0.0133816	0.0126441	0.013358	0.0125386	0.0148186
95.2	0.368319	0.376565	0.378756	0.376436	0.376786	0.37622	0.376777	0.376311	0.377716	0.0130152	0.0164732	0.0128111	0.013364	0.0124696	0.0133494	0.0126146	0.0148314
95.3	0.368394	0.376688	0.378801	0.376562	0.376847	0.376181	0.376843	0.376431	0.377796	0.0130916	0.0164259	0.0128919	0.0133416	0.0122907	0.013336	0.0126863	0.0148396
95.4	0.368467	0.376807	0.378841	0.376683	0.376903	0.376138	0.376905	0.376547	0.377871	0.0131637	0.0163738	0.0129684	0.0133145	0.0121076	0.0133179	0.0127538	0.0148432
95.5	0.368539	0.376922	0.378877	0.376801	0.376954	0.376091	0.376962	0.376659	0.377942	0.0132314	0.0163168	0.0130406	0.0132827	0.0119202	0.0132951	0.0128169	0.0148423
95.6	0.36861	0.377032	0.378908	0.376914	0.377002	0.37604	0.377015	0.376767	0.378009	0.0132947	0.016255	0.0131084	0.0132462	0.0117286	0.0132676	0.0128757	0.0148369
95.7	0.368679	0.377139	0.378935	0.377024	0.377045	0.375985	0.377064	0.376871	0.378072	0.0133536	0.0161883	0.0131719	0.013205	0.0115329	0.0132354	0.0129301	0.0148269
95.8	0.368746	0.377241	0.378957	0.377129	0.377083	0.375926	0.377108	0.37697	0.378131	0.0134082	0.0161169	0.013231	0.0131592	0.0113333	0.0131987	0.0129803	0.0148125
95.9	0.368813	0.377339	0.378975	0.37723	0.377118	0.375864	0.377148	0.377065	0.378185	0.0134584	0.0160407	0.0132859	0.0131088	0.0111296	0.0131573	0.0130261	0.0147936
96	0.368877	0.377433	0.378989	0.377327	0.377148	0.375797	0.377184	0.377156	0.378235	0.0135042	0.0159598	0.0133363	0.0130538	0.0109222	0.0131114	0.0130676	0.0147702
96.1	0.368941	0.377523	0.378998	0.377419	0.377173	0.375727	0.377216	0.377243	0.378281	0.0135456	0.0158743	0.0133825	0.0129943	0.010711	0.0130609	0.0131048	0.0147424
96.2	0.369003	0.377608	0.379003	0.377508	0.377195	0.375653	0.377243	0.377326	0.378322	0.0135827	0.0157842	0.0134243	0.0129303	0.010496	0.013006	0.0131377	0.0147102
96.3	0.369063	0.377689	0.379003	0.377592	0.377212	0.375575	0.377266	0.377405	0.37836	0.0136153	0.0156896	0.0134617	0.0128618	0.0102775	0.0129466	0.0131663	0.0146737
96.4	0.369123	0.377766	0.379	0.377672	0.377225	0.375493	0.377284	0.377479	0.378393	0.0136437	0.0155904	0.0134949	0.012789	0.0100554	0.0128827	0.0131906	0.0146328
96.5	0.36918	0.377839	0.378992	0.377748	0.377234	0.375408	0.377299	0.37755	0.378422	0.0136677	0.0154868	0.0135237	0.0127117	0.0098298	0.0128144	0.0132105	0.0145876
96.6	0.369237	0.377908	0.37898	0.37782	0.377238	0.375319	0.377309	0.377616	0.378447	0.0136873	0.0153788	0.0135482	0.0126301	0.00960086	0.0127418	0.0132262	0.0145381
96.7	0.369292	0.377973	0.378964	0.377888	0.377239	0.375227	0.377315	0.377678	0.378468	0.0137026	0.0152665	0.0135684	0.0125442	0.00936862	0.0126649	0.0132377	0.0144844
96.8	0.369345	0.378033	0.378943	0.377951	0.377235	0.375131	0.377317	0.377736	0.378485	0.0137136	0.0151498	0.0135843	0.012454	0.00913317	0.0125837	0.0132448	0.0144264
96.9	0.369397	0.37809	0.378919	0.378011	0.377227	0.375032	0.377315	0.37779	0.378498	0.0137203	0.0150289	0.0135959	0.0123596	0.00889459	0.0124982	0.0132478	0.0143643
97	0.369448	0.378142	0.37889	0.378066	0.377216	0.37493	0.377309	0.37784	0.378506	0.0137227	0.0149037	0.0136032	0.012261	0.00865296	0.0124086	0.0132465	0.014298
97.1	0.369497	0.37819	0.378857	0.378117	0.3772	0.374824	0.377299	0.377886	0.378511	0.0137208	0.0147745	0.0136063	0.0121584	0.00840837	0.0123148	0.013241	0.0142276
97.2	0.369545	0.378234	0.378821	0.378164	0.37718	0.374715	0.377285	0.377927	0.378511	0.0137147	0.0146411	0.0136051	0.0120516	0.00816089	0.0122169	0.0132312	0.0141532
97.3	0.369591	0.378273	0.37878	0.378207	0.377156	0.374603	0.377267	0.377965	0.378508	0.0137043	0.0145037	0.0135998	0.0119408	0.00791063	0.0121149	0.0132174	0.0140747
97.4	0.369636	0.378309	0.378735	0.378246	0.377128	0.374488	0.377244	0.377998	0.378501	0.0136897	0.0143624	0.0135902	0.0118261	0.00765765	0.012009	0.0131993	0.0139922
97.5	0.36968	0.378341	0.378687	0.378281	0.377097	0.374369	0.377218	0.378028	0.37849	0.0136709	0.0142171	0.0135764	0.0117074	0.00740205	0.011899	0.0131771	0.0139057
97.6	0.369722	0.378368	0.378635	0.378312	0.377061	0.374248	0.377188	0.378053	0.378474	0.0136479	0.014068	0.0135584	0.0115848	0.00714392	0.0117851	0.0131508	0.0138153
97.7	0.369763	0.378392	0.378578	0.378338	0.377022	0.374123	0.377154	0.378075	0.378456	0.0136208	0.0139151	0.0135363	0.0114584	0.00688334	0.0116674	0.0131205	0.0137211
97.8	0.369802	0.378411	0.378519	0.378361	0.376979	0.373996	0.377117	0.378093	0.378433	0.0135895	0.0137584	0.0135101	0.0113282	0.00662039	0.0115458	0.013086	0.013623
97.9	0.36984	0.378427	0.378455	0.37838	0.376932	0.373866	0.377075	0.378106	0.378406	0.0135542	0.0135981	0.0134798	0.0111943	0.00635517	0.0114205	0.0130475	0.0135212
98	0.369876	0.378439	0.378388	0.378395	0.376881	0.373733	0.37703	0.378116	0.378376	0.0135147	0.0134342	0.0134454	0.0110568	0.00608776	0.0112915	0.013005	0.0134156
98.1	0.369912	0.378446	0.378317	0.378405	0.376827	0.373598	0.376981	0.378121	0.378342	0.0134712	0.0132668	0.013407	0.0109156	0.00581824	0.0111587	0.0129586	0.0133063
98.2	0.369945	0.37845	0.378242	0.378412	0.376769	0.373459	0.376928	0.378123	0.378304	0.0134237	0.0130958	0.0133645	0.0107709	0.00554672	0.0110224	0.0129081	0.0131933
98.3	0.369978	0.37845	0.378164	0.378415	0.376708	0.373318	0.376872	0.378121	0.378262	0.0133722	0.0129215	0.0133181	0.0106227	0.00527327	0.0108826	0.0128538	0.0130768
98.4	0.370009	0.378445	0.378082	0.378414	0.376642	0.373175	0.376812	0.378115	0.378217	0.0133167	0.0127438	0.0132676	0.010471	0.00499798	0.0107392	0.0127955	0.0129567
98.5	0.370038	0.378437	0.377997	0.378409	0.376574	0.373029	0.376749	0.378105	0.378169	0.0132573	0.0125628	0.0132133	0.010316	0.00472095	0.0105924	0.0127334	0.0128332
98.6	0.370066	0.378425	0.377909	0.378401	0.376502	0.372881	0.376682	0.378092	0.378116	0.0131941	0.0123786	0.0131551	0.0101576	0.00444225	0.0104422	0.0126674	0.0127061
98.7	0.370093	0.37841	0.377817	0.378388	0.376426	0.37273	0.376612	0.378075	0.378061	0.0131269	0.0121913	0.0130929	0.00999601	0.00416198	0.0102887	0.0125977	0.0125757
98.8	0.370119	0.37839	0.377722	0.378372	0.376347	0.372577	0.376538	0.378053	0.378001	0.0130559	0.0120009	0.013027	0.00983121	0.00388023	0.0101319	0.0125242	0.012442
98.9	0.370143	0.378367	0.377623	0.378352	0.376265	0.372422	0.376461	0.378029	0.377939	0.0129812	0.0118074	0.0129573	0.00966326	0.00359708	0.00997188	0.012447	0.0123049
99	0.370166	0.37834	0.377522	0.378328	0.376179	0.372264	0.37638	0.378	0.377873	0.0129027	0.0116111	0.0128838	0.00949225	0.00331263	0.00980874	0.0123661	0.0121647
99.1	0.370187	0.37831	0.377417	0.378301	0.376091	0.372105	0.376296	0.377968	0.377803	0.0128205	0.0114119	0.0128065	0.00931822	0.00302696	0.00964252	0.0122816	0.0120212
99.2	0.370207	0.378275	0.377309	0.37827	0.375999	0.371943	0.376209	0.377932	0.37773	0.0127346	0.0112099	0.0127256	0.00914125	0.00274016	0.00947327	0.0121935	0.0118746
99.3	0.370226	0.378237	0.377198	0.378235	0.375903	0.37178	0.376119	0.377893	0.377654	0.0126451	0.0110052	0.0126411	0.0089614	0.00245231	0.00930106	0.0121018	0.011725
99.4	0.370243	0.378196	0.377084	0.378196	0.375805	0.371614	0.376025	0.37785	0.377575	0.012552	0.0107978	0.0125529	0.00877873	0.00216351	0.00912596	0.0120065	0.0115723
99.5	0.37026	0.378151	0.376967	0.378154	0.375704	0.371447	0.375929	0.377804	0.377493	0.0124553	0.0105878	0.0124612	0.00859331	0.00187385	0.00894801	0.0119079	0.0114167
99.6	0.370274	0.378102	0.376848	0.378109	0.3756	0.371278	0.375829	0.377754	0.377407	0.0123552	0.0103754	0.0123659	0.00840521	0.0015834	0.0087673	0.0118057	0.0112582
99.7	0.370288	0.37805	0.376725	0.37806	0.375492	0.371107	0.375726	0.377701	0.377318	0.0122516	0.0101605	0.0122672	0.00821449	0.00129227	0.00858389	0.0117002	0.0110969
99.8	0.3703	0.377994	0.3766	0.378007	0.375382	0.370934	0.375621	0.377644	0.377227	0.0121446	0.00994322	0.012165	0.00802121	0.00100053	0.00839783	0.0115913	0.0109327
99.9	0.370311	0.377935	0.376471	0.377951	0.375269	0.37076	0.375512	0.377584	0.377132	0.0120342	0.00972368	0.0120594	0.00782546	0.00070827	0.0082092	0.0114792	0.0107659
100	0.370321	0.377873	0.376341	0.377892	0.375153	0.370584	0.375401	0.37752	0.377034	0.0119205	0.00950194	0.0119505	0.00762728	0.000415584	0.00801807	0.0113638	0.0105964


==> graphics/data/triplechain_freq.dat <==
0.0001	6.18858e+06	6.18858e+06	6.18858e+06	6.18858e+06	6.18858e+06	6.18858e+06	6.18858e+06	6.18858e+06	6.18858e+06	5.75826e-13	5.69046e-13	5.97498e-13	5.15615e-13	2.97752e-12	5.7733e-13	5.67697e-13	5.63792e-13
0.000102927	6.1887e+06	6.1887e+06	6.1887e+06	6.1887e+06	6.1887e+06	6.1887e+06	6.1887e+06	6.1887e+06	6.1887e+06	9.41215e-13	9.49956e-13	9.19545e-13	1.00053e-12	1.4604e-12	9.38206e-13	9.49644e-13	9.52488e-13
0.000105941	6.18882e+06	6.18882e+06	6.18882e+06	6.18882e+06	6.18882e+06	6.18882e+06	6.18882e+06	6.18882e+06	6.18882e+06	1.53068e-12	1.52314e-12	1.55204e-12	1.47091e-12	3.93152e-12	1.53173e-12	1.5224e-12	1.51986e-12
0.000109042	6.18896e+06	6.18896e+06	6.18896e+06	6.18896e+06	6.18896e+06	6.18896e+06	6.18896e+06	6.18896e+06	6.18896e+06	1.00941e-12	1.00232e-12	1.03258e-12	9.50698e-13	3.41086e-12	1.01106e-12	1.00143e-12	9.99035e-13
0.000112234	6.18909e+06	6.18909e+06	6.18909e+06	6.18909e+06	6.18909e+06	6.18909e+06	6.18909e+06	6.18909e+06	6.18909e+06	8.50554e-13	8.59901e-13	8.28143e-13	9.10911e-13	1.55249e-12	8.48449e-13	8.59433e-13	8.62862e-13
0.00011552	6.18924e+06	6.18924e+06	6.18924e+06	6.18924e+06	6.18924e+06	6.18924e+06	6.18924e+06	6.18924e+06	6.18924e+06	8.77458e-13	8.68717e-13	9.00182e-13	8.17244e-13	3.27976e-12	8.79264e-13	8.69029e-13	8.65432e-13
0.000118902	6.1894e+06	6.1894e+06	6.1894e+06	6.1894e+06	6.1894e+06	6.1894e+06	6.1894e+06	6.1894e+06	6.1894e+06	4.49383e-13	4.58282e-13	4.26517e-13	5.08694e-13	1.95211e-12	4.47278e-13	4.57361e-13	4.60944e-13
0.000122382	6.18956e+06	6.18956e+06	6.18956e+06	6.18956e+06	6.18956e+06	6.18956e+06	6.18956e+06	6.18956e+06	6.18956e+06	1.25417e-12	1.26307e-12	1.23205e-12	1.31409e-12	1.14678e-12	1.25252e-12	1.26275e-12	1.26529e-12
0.000125965	6.18974e+06	6.18974e+06	6.18974e+06	6.18974e+06	6.18974e+06	6.18974e+06	6.18974e+06	6.18974e+06	6.18974e+06	2.33755e-12	2.33151e-12	2.35847e-12	2.27839e-12	4.73979e-12	2.33981e-12	2.32987e-12	2.32674e-12
0.000129653	6.18992e+06	6.18992e+06	6.18992e+06	6.18992e+06	6.18992e+06	6.18992e+06	6.18992e+06	6.18992e+06	6.18992e+06	7.77623e-13	7.85321e-13	7.55963e-13	8.37686e-13	1.62381e-12	7.75217e-13	7.8575e-13	7.88576e-13
0.000133448	6.19012e+06	6.19012e+06	6.19012e+06	6.19012e+06	6.19012e+06	6.19012e+06	6.19012e+06	6.19012e+06	6.19012e+06	1.85982e-13	1.93968e-13	1.64163e-13	2.4589e-13	2.21537e-12	1.84327e-13	1.93808e-13	1.95905e-13
0.000137355	6.19032e+06	6.19032e+06	6.19032e+06	6.19032e+06	6.19032e+06	6.19032e+06	6.19032e+06	6.19032e+06	6.19032e+06	2.10807e-12	2.10097e-12	2.12943e-12	2.04785e-12	4.51096e-12	2.11017e-12	2.10024e-12	2.09726e-12
0.000141376	6.19054e+06	6.19054e+06	6.19054e+06	6.19054e+06	6.19054e+06	6.19054e+06	6.19054e+06	6.19054e+06	6.19054e+06	2.85692e-12	2.84968e-12	2.87844e-12	2.79791e-12	5.25868e-12	2.85963e-12	2.8488e-12	2.84431e-12
0.000145515	6.19078e+06	6.19078e+06	6.19078e+06	6.19078e+06	6.19078e+06	6.19078e+06	6.19078e+06	6.19078e+06	6.19078e+06	4.43849e-13	4.36315e-13	4.65215e-13	3.83196e-13	2.84489e-12	4.45805e-13	4.35421e-13	4.32577e-13
0.000149775	6.19102e+06	6.19102e+06	6.19102e+06	6.19102e+06	6.19102e+06	6.19102e+06	6.19102e+06	6.19102e+06	6.19102e+06	1.67425e-12	1.66805e-12	1.69757e-12	1.61569e-12	4.07657e-12	1.67726e-12	1.66673e-12	1.6627e-12
0.000154159	6.19129e+06	6.19129e+06	6.19129e+06	6.19129e+06	6.19129e+06	6.19129e+06	6.19129e+06	6.19129e+06	6.19129e+06	2.4676e-13	2.38285e-13	2.67779e-13	1.87089e-13	2.6471e-12	2.4841e-13	2.38495e-13	2.36624e-13
0.000158672	6.19156e+06	6.19156e+06	6.19156e+06	6.19156e+06	6.19156e+06	6.19156e+06	6.19156e+06	6.19156e+06	6.19156e+06	1.17597e-12	1.18517e-12	1.15266e-12	1.23559e-12	1.22495e-12	1.17342e-12	1.18395e-12	1.18708e-12
0.000163317	6.19186e+06	6.19186e+06	6.19186e+06	6.19186e+06	6.19186e+06	6.19186e+06	6.19186e+06	6.19186e+06	6.19186e+06	1.23259e-12	1.24119e-12	1.21168e-12	1.29235e-12	1.16868e-12	1.22988e-12	1.24147e-12	1.24399e-12
0.000168099	6.19217e+06	6.19217e+06	6.19217e+06	6.19217e+06	6.19217e+06	6.19217e+06	6.19217e+06	6.19217e+06	6.19217e+06	8.76775e-13	8.85096e-13	8.55126e-13	9.36686e-13	1.52487e-12	8.76024e-13	8.85051e-13	8.88461e-13
0.00017302	6.1925e+06	6.1925e+06	6.1925e+06	6.1925e+06	6.1925e+06	6.1925e+06	6.1925e+06	6.1925e+06	6.1925e+06	1.8538e-12	1.84758e-12	1.8756e-12	1.79463e-12	4.25482e-12	1.85635e-12	1.84522e-12	1.84137e-12
0.000178085	6.19285e+06	6.19285e+06	6.19285e+06	6.19285e+06	6.19285e+06	6.19285e+06	6.19285e+06	6.19285e+06	6.19285e+06	1.37037e-12	1.37899e-12	1.34737e-12	1.42968e-12	1.03263e-12	1.36782e-12	1.37865e-12	1.3807e-12
0.000183298	6.19322e+06	6.19322e+06	6.19322e+06	6.19322e+06	6.19322e+06	6.19322e+06	6.19322e+06	6.19322e+06	6.19322e+06	1.1385e-12	1.14697e-12	1.11551e-12	1.19765e-12	1.26456e-12	1.137e-12	1.14693e-12	1.14911e-12
0.000188664	6.19361e+06	6.19361e+06	6.19361e+06	6.19361e+06	6.19361e+06	6.19361e+06	6.19361e+06	6.19361e+06	6.19361e+06	1.2992e-12	1.29026e-12	1.32204e-12	1.23959e-12	3.70049e-12	1.3004e-12	1.29047e-12	1.28799e-12
0.000194187	6.19403e+06	6.19403e+06	6.19403e+06	6.19403e+06	6.19403e+06	6.19403e+06	6.19403e+06	6.19403e+06	6.19403e+06	7.7263e-14	8.59912e-14	5.69291e-14	1.36626e-13	2.32537e-12	7.6374e-14	8.59551e-14	8.96684e-14
0.000199872	6.19447e+06	6.19447e+06	6.19447e+06	6.19447e+06	6.19447e+06	6.19447e+06	6.19447e+06	6.19447e+06	6.19447e+06	1.35598e-12	1.34676e-12	1.37854e-12	1.29562e-12	3.75703e-12	1.35688e-12	1.34696e-12	1.34416e-12
0.000205723	6.19493e+06	6.19493e+06	6.19493e+06	6.19493e+06	6.19493e+06	6.19493e+06	6.19493e+06	6.19493e+06	6.19493e+06	3.14521e-12	3.15338e-12	3.12296e-12	3.20453e-12	7.45682e-13	3.14205e-12	3.15334e-12	3.15703e-12
0.000211746	6.19543e+06	6.19543e+06	6.19543e+06	6.19543e+06	6.19543e+06	6.19543e+06	6.19543e+06	6.19543e+06	6.19543e+06	9.73372e-13	9.81554e-13	9.50978e-13	1.03314e-12	1.42798e-12	9.72173e-13	9.81949e-13	9.83984e-13
0.000217944	6.19595e+06	6.19595e+06	6.19595e+06	6.19595e+06	6.19595e+06	6.19595e+06	6.19595e+06	6.19595e+06	6.19595e+06	2.48122e-12	2.48926e-12	2.45974e-12	2.54098e-12	1.19792e-13	2.47897e-12	2.48979e-12	2.49316e-12
0.000224325	6.1965e+06	6.1965e+06	6.1965e+06	6.1965e+06	6.1965e+06	6.1965e+06	6.1965e+06	6.1965e+06	6.1965e+06	1.78297e-12	1.7925e-12	1.76207e-12	1.84303e-12	6.1905e-13	1.78116e-12	1.79214e-12	1.79358e-12
0.000230892	6.19709e+06	6.19709e+06	6.19709e+06	6.19709e+06	6.19709e+06	6.19709e+06	6.19709e+06	6.19709e+06	6.19709e+06	3.33485e-12	3.34319e-12	3.31382e-12	3.39447e-12	9.37687e-13	3.33335e-12	3.34343e-12	3.3453e-12
0.000237651	6.19771e+06	6.19771e+06	6.19771e+06	6.19771e+06	6.19771e+06	6.19771e+06	6.19771e+06	6.19771e+06	6.19771e+06	6.57476e-13	6.48998e-13	6.78964e-13	5.97406e-13	3.0585e-12	6.59727e-13	6.4965e-13	6.45677e-13
0.000244608	6.19837e+06	6.19837e+06	6.19837e+06	6.19837e+06	6.19837e+06	6.19837e+06	6.19837e+06	6.19837e+06	6.19837e+06	1.18524e-12	1.19357e-12	1.163e-12	1.24395e-12	1.21652e-12	1.18284e-12	1.19352e-12	1.19525e-12
0.000251769	6.19907e+06	6.19907e+06	6.19907e+06	6.19907e+06	6.19907e+06	6.19907e+06	6.19907e+06	6.19907e+06	6.19907e+06	1.17484e-13	1.08633e-13	1.40122e-13	5.83956e-14	2.51813e-12	1.2045e-13	1.09725e-13	1.05873e-13
0.00025914	6.19981e+06	6.19981e+06	6.19981e+06	6.19981e+06	6.19981e+06	6.19981e+06	6.19981e+06	6.19981e+06	6.19981e+06	7.37631e-13	7.45375e-13	7.15547e-13	7.97551e-13	1.66318e-12	7.36132e-13	7.46207e-13	7.48813e-13
0.000266726	6.2006e+06	6.2006e+06	6.2006e+06	6.2006e+06	6.2006e+06	6.2006e+06	6.2006e+06	6.2006e+06	6.2006e+06	1.3914e-12	1.38155e-12	1.41332e-12	1.33178e-12	3.79221e-12	1.39394e-12	1.38357e-12	1.3813e-12
0.000274534	6.20143e+06	6.20143e+06	6.20143e+06	6.20143e+06	6.20143e+06	6.20143e+06	6.20143e+06	6.20143e+06	6.20143e+06	9.19153e-13	9.09468e-13	9.41539e-13	8.59237e-13	3.32006e-12	9.20951e-13	9.10727e-13	9.07505e-13
0.000282571	6.20231e+06	6.20231e+06	6.20231e+06	6.20231e+06	6.20231e+06	6.20231e+06	6.20231e+06	6.20231e+06	6.20231e+06	9.98167e-13	9.88286e-13	1.02037e-12	9.38108e-13	3.39966e-12	9.99507e-13	9.89746e-13	9.85703e-13
0.000290843	6.20325e+06	6.20325e+06	6.20325e+06	6.20325e+06	6.20325e+06	6.20325e+06	6.20325e+06	6.20325e+06	6.20325e+06	1.43892e-12	1.44804e-12	1.4179e-12	1.49914e-12	9.64318e-13	1.43742e-12	1.44734e-12	1.44978e-12
0.000299358	6.20424e+06	6.20424e+06	6.20424e+06	6.20424e+06	6.20424e+06	6.20424e+06	6.20424e+06	6.20424e+06	6.20424e+06	1.2389e-12	1.22855e-12	1.26063e-12	1.1793e-12	3.63845e-12	1.24099e-12	1.23018e-12	1.22901e-12
0.000308121	6.20528e+06	6.20528e+06	6.20528e+06	6.20528e+06	6.20528e+06	6.20528e+06	6.20528e+06	6.20528e+06	6.20528e+06	8.64886e-13	8.55333e-13	8.86811e-13	8.05418e-13	3.26565e-12	8.66835e-13	8.56162e-13	8.54479e-13
0.000317142	6.2064e+06	6.2064e+06	6.2064e+06	6.2064e+06	6.2064e+06	6.2064e+06	6.2064e+06	6.2064e+06	6.2064e+06	8.68562e-13	8.59374e-13	8.90935e-13	8.09583e-13	3.26648e-12	8.70641e-13	8.60322e-13	8.57485e-13
0.000326426	6.20757e+06	6.20757e+06	6.20757e+06	6.20757e+06	6.20757e+06	6.20757e+06	6.20757e+06	6.20757e+06	6.20757e+06	4.11125e-13	4.20893e-13	3.89104e-13	4.70881e-13	1.99127e-12	4.09633e-13	4.19392e-13	4.22222e-13
0.000335982	6.20882e+06	6.20882e+06	6.20882e+06	6.20882e+06	6.20882e+06	6.20882e+06	6.20882e+06	6.20882e+06	6.20882e+06	1.95439e-12	1.94539e-12	1.97555e-12	1.89417e-12	4.35421e-12	1.95618e-12	1.94582e-12	1.94254e-12
0.000345818	6.21014e+06	6.21014e+06	6.21014e+06	6.21014e+06	6.21014e+06	6.21014e+06	6.21014e+06	6.21014e+06	6.21014e+06	7.78113e-13	7.88792e-13	7.56122e-13	8.3799e-13	1.62543e-12	7.75726e-13	7.86674e-13	7.90285e-13
0.000355941	6.21154e+06	6.21154e+06	6.21154e+06	6.21154e+06	6.21154e+06	6.21154e+06	6.21154e+06	6.21154e+06	6.21154e+06	4.72e-13	4.82954e-13	4.50767e-13	5.31746e-13	1.93041e-12	4.70066e-13	4.79967e-13	4.8269e-13
0.000366361	6.21303e+06	6.21303e+06	6.21303e+06	6.21303e+06	6.21303e+06	6.21303e+06	6.21303e+06	6.21303e+06	6.21303e+06	1.83683e-12	1.82812e-12	1.85842e-12	1.77735e-12	4.23737e-12	1.83862e-12	1.82811e-12	1.82725e-12
0.000377087	6.2146e+06	6.2146e+06	6.2146e+06	6.2146e+06	6.2146e+06	6.2146e+06	6.2146e+06	6.2146e+06	6.2146e+06	1.11141e-12	1.10002e-12	1.13345e-12	1.05133e-12	3.51186e-12	1.11305e-12	1.10314e-12	1.10006e-12
0.000388126	6.21627e+06	6.21627e+06	6.21627e+06	6.21627e+06	6.21627e+06	6.21627e+06	6.21627e+06	6.21627e+06	6.21627e+06	9.42057e-13	9.33663e-13	9.64004e-13	8.81905e-13	3.34057e-12	9.44291e-13	9.33803e-13	9.31148e-13
0.000399488	6.21804e+06	6.21804e+06	6.21804e+06	6.21804e+06	6.21804e+06	6.21804e+06	6.21804e+06	6.21804e+06	6.21804e+06	4.0817e-13	4.18611e-13	3.86722e-13	4.6892e-13	1.9937e-12	4.06525e-13	4.16733e-13	4.18732e-13
0.000411183	6.21991e+06	6.21991e+06	6.21991e+06	6.21991e+06	6.21991e+06	6.21991e+06	6.21991e+06	6.21991e+06	6.21991e+06	2.03242e-13	2.13319e-13	1.81546e-13	2.6136e-13	2.20441e-12	2.00882e-13	2.10934e-13	2.14716e-13
0.00042322	6.2219e+06	6.2219e+06	6.2219e+06	6.2219e+06	6.2219e+06	6.2219e+06	6.2219e+06	6.2219e+06	6.2219e+06	9.04954e-13	8.9409e-13	9.26202e-13	8.44571e-13	3.30419e-12	9.07337e-13	8.96389e-13	8.94736e-13
0.00043561	6.224e+06	6.224e+06	6.224e+06	6.224e+06	6.224e+06	6.224e+06	6.224e+06	6.224e+06	6.224e+06	9.30239e-14	8.28992e-14	1.12945e-13	4.55951e-14	2.48498e-12	9.44654e-14	8.57274e-14	8.62319e-14
0.000448362	6.22623e+06	6.22623e+06	6.22623e+06	6.22623e+06	6.22623e+06	6.22623e+06	6.22623e+06	6.22623e+06	6.22623e+06	2.55081e-13	2.65384e-13	2.33808e-13	3.15176e-13	2.14541e-12	2.53887e-13	2.63634e-13	2.65344e-13
0.000461488	6.2286e+06	6.2286e+06	6.2286e+06	6.2286e+06	6.2286e+06	6.2286e+06	6.2286e+06	6.2286e+06	6.2286e+06	1.14858e-12	1.13693e-12	1.17188e-12	1.08969e-12	3.54864e-12	1.1511e-12	1.14121e-12	1.13831e-12
0.000474998	6.23111e+06	6.23111e+06	6.23111e+06	6.23111e+06	6.23111e+06	6.23111e+06	6.23111e+06	6.23111e+06	6.23111e+06	1.11372e-12	1.1036e-12	1.13525e-12	1.05438e-12	3.51434e-12	1.11565e-12	1.10605e-12	1.10218e-12
0.000488903	6.23376e+06	6.23376e+06	6.23376e+06	6.23376e+06	6.23376e+06	6.23376e+06	6.23376e+06	6.23376e+06	6.23376e+06	1.19788e-12	1.18732e-12	1.22011e-12	1.13886e-12	3.59759e-12	1.2001e-12	1.18978e-12	1.18839e-12
0.000503216	6.23658e+06	6.23658e+06	6.23658e+06	6.23658e+06	6.23658e+06	6.23658e+06	6.23658e+06	6.23658e+06	6.23658e+06	2.25366e-13	2.35407e-13	2.04636e-13	2.84558e-13	2.18199e-12	2.24378e-13	2.33623e-13	2.36088e-13
0.000517947	6.23957e+06	6.23957e+06	6.23957e+06	6.23957e+06	6.23957e+06	6.23957e+06	6.23957e+06	6.23957e+06	6.23957e+06	2.19126e-13	2.31718e-13	1.99798e-13	2.77417e-13	2.19133e-12	2.18443e-13	2.27811e-13	2.3032e-13
0.00053311	6.24273e+06	6.24273e+06	6.24273e+06	6.24273e+06	6.24273e+06	6.24273e+06	6.24273e+06	6.24273e+06	6.24273e+06	4.95905e-13	4.84386e-13	5.1675e-13	4.37168e-13	2.89303e-12	4.96801e-13	4.87134e-13	4.84379e-13
0.000548717	6.24609e+06	6.24609e+06	6.24609e+06	6.24609e+06	6.24609e+06	6.24609e+06	6.24609e+06	6.24609e+06	6.24609e+06	7.61589e-13	7.74377e-13	7.39385e-13	8.20975e-13	1.64583e-12	7.58949e-13	7.69974e-13	7.72383e-13
0.000564781	6.24965e+06	6.24965e+06	6.24965e+06	6.24965e+06	6.24965e+06	6.24965e+06	6.24965e+06	6.24965e+06	6.24965e+06	3.96836e-13	4.099e-13	3.74396e-13	4.56603e-13	2.00479e-12	3.95374e-13	4.05371e-13	4.06575e-13
0.000581314	6.25342e+06	6.25342e+06	6.25342e+06	6.25342e+06	6.25342e+06	6.25342e+06	6.25342e+06	6.25342e+06	6.25342e+06	2.38118e-12	2.39321e-12	2.35978e-12	2.44023e-12	1.95555e-13	2.37928e-12	2.38959e-12	2.39229e-12
0.000598332	6.25742e+06	6.25742e+06	6.25742e+06	6.25742e+06	6.25742e+06	6.25742e+06	6.25742e+06	6.25742e+06	6.25742e+06	1.69076e-12	1.67861e-12	1.71268e-12	1.63156e-12	4.09022e-12	1.69238e-12	1.68236e-12	1.68012e-12
0.000615848	6.26166e+06	6.26166e+06	6.26166e+06	6.26166e+06	6.26166e+06	6.26166e+06	6.26166e+06	6.26166e+06	6.26166e+06	3.69072e-13	3.5558e-13	3.89571e-13	3.10083e-13	2.76468e-12	3.69761e-13	3.60606e-13	3.59742e-13
0.000633877	6.26616e+06	6.26616e+06	6.26616e+06	6.26616e+06	6.26616e+06	6.26616e+06	6.26616e+06	6.26616e+06	6.26616e+06	5.51871e-13	5.67159e-13	5.30769e-13	6.11429e-13	1.85313e-12	5.4968e-13	5.60536e-13	5.62035e-13
0.000652434	6.27093e+06	6.27093e+06	6.27093e+06	6.27093e+06	6.27093e+06	6.27093e+06	6.27093e+06	6.27093e+06	6.27093e+06	6.39097e-13	6.25438e-13	6.6117e-13	5.79567e-13	3.03875e-12	6.39235e-13	6.30416e-13	6.29068e-13
0.000671533	6.27599e+06	6.27599e+06	6.27599e+06	6.27599e+06	6.27599e+06	6.27599e+06	6.27599e+06	6.27599e+06	6.27599e+06	2.04465e-13	1.90056e-13	2.25003e-13	1.46972e-13	2.59704e-12	2.06806e-13	1.96606e-13	1.96388e-13
0.000691192	6.28136e+06	6.28136e+06	6.28136e+06	6.28136e+06	6.28136e+06	6.28136e+06	6.28136e+06	6.28136e+06	6.28136e+06	4.95593e-13	4.81262e-13	5.17406e-13	4.35751e-13	2.8934e-12	4.97187e-13	4.87484e-13	4.85743e-13
0.000711427	6.28705e+06	6.28705e+06	6.28705e+06	6.28705e+06	6.28705e+06	6.28705e+06	6.28705e+06	6.28705e+06	6.28705e+06	2.46072e-12	2.47531e-12	2.43625e-12	2.52116e-12	1.96734e-13	2.45896e-12	2.46927e-12	2.47121e-12
0.000732254	6.29309e+06	6.29309e+06	6.29309e+06	6.29309e+06	6.29309e+06	6.29309e+06	6.29309e+06	6.29309e+06	6.29309e+06	1.54034e-12	1.52425e-12	1.5603e-12	1.48078e-12	3.93672e-12	1.54166e-12	1.53135e-12	1.53039e-12
0.00075369	6.29949e+06	6.29949e+06	6.29949e+06	6.29949e+06	6.29949e+06	6.29949e+06	6.29949e+06	6.29949e+06	6.29949e+06	1.97314e-12	1.95765e-12	1.99473e-12	1.91359e-12	4.36889e-12	1.97443e-12	1.96489e-12	1.963e-12
0.000775755	6.30629e+06	6.30629e+06	6.30629e+06	6.30629e+06	6.30629e+06	6.30629e+06	6.30629e+06	6.30629e+06	6.30629e+06	7.29096e-13	7.12315e-13	7.50471e-13	6.6952e-13	3.12832e-12	7.30547e-13	7.20702e-13	7.1686e-13
0.000798465	6.3135e+06	6.3135e+06	6.3135e+06	6.3135e+06	6.3135e+06	6.3135e+06	6.3135e+06	6.3135e+06	6.3135e+06	3.78112e-13	3.93711e-13	3.56698e-13	4.36555e-13	2.02408e-12	3.75751e-13	3.86101e-13	3.89883e-13
0.000821839	6.32115e+06	6.32115e+06	6.32115e+06	6.32115e+06	6.32115e+06	6.32115e+06	6.32115e+06	6.32115e+06	6.32115e+06	5.79251e-13	5.61823e-13	6.0126e-13	5.19948e-13	2.97759e-12	5.80952e-13	5.71146e-13	5.698e-13
0.000845899	6.32927e+06	6.32927e+06	6.32927e+06	6.32927e+06	6.32927e+06	6.32927e+06	6.32927e+06	6.32927e+06	6.32927e+06	2.13348e-13	2.32748e-13	1.92001e-13	2.72691e-13	2.18593e-12	2.11759e-13	2.22326e-13	2.22886e-13
0.000870662	6.33789e+06	6.33789e+06	6.33789e+06	6.33789e+06	6.33789e+06	6.33789e+06	6.33789e+06	6.33789e+06	6.33789e+06	2.80357e-13	2.99931e-13	2.59363e-13	3.40048e-13	2.12088e-12	2.78927e-13	2.88996e-13	2.88975e-13
0.000896151	6.34704e+06	6.34704e+06	6.34704e+06	6.34704e+06	6.34704e+06	6.34704e+06	6.34704e+06	6.34704e+06	6.34704e+06	4.66281e-13	4.45086e-13	4.87418e-13	4.06486e-13	2.86366e-12	4.66408e-13	4.57165e-13	4.56035e-13
0.000922385	6.35675e+06	6.35675e+06	6.35675e+06	6.35675e+06	6.35675e+06	6.35675e+06	6.35675e+06	6.35675e+06	6.35675e+06	1.11768e-12	1.09762e-12	1.13891e-12	1.05859e-12	3.5072e-12	1.1186e-12	1.10918e-12	1.10845e-12
0.000949388	6.36706e+06	6.36706e+06	6.36706e+06	6.36706e+06	6.36706e+06	6.36706e+06	6.36706e+06	6.36706e+06	6.36706e+06	9.92956e-13	1.01306e-12	9.71928e-13	1.05221e-12	1.41444e-12	9.9216e-13	1.00178e-12	1.0033e-12
0.000977181	6.378e+06	6.378e+06	6.378e+06	6.378e+06	6.378e+06	6.378e+06	6.378e+06	6.378e+06	6.378e+06	1.71747e-12	1.69541e-12	1.73914e-12	1.65817e-12	4.11237e-12	1.71902e-12	1.70951e-12	1.70944e-12
0.00100579	6.38963e+06	6.38963e+06	6.38963e+06	6.38963e+06	6.38963e+06	6.38963e+06	6.38963e+06	6.38963e+06	6.38963e+06	1.33466e-12	1.35795e-12	1.31277e-12	1.39384e-12	1.0752e-12	1.33445e-12	1.34321e-12	1.34379e-12
0.00103523	6.40197e+06	6.40197e+06	6.40197e+06	6.40197e+06	6.40197e+06	6.40197e+06	6.40197e+06	6.40197e+06	6.40197e+06	9.94065e-13	9.72378e-13	1.0144e-12	9.35346e-13	3.38655e-12	9.94286e-13	9.85574e-13	9.84701e-13
0.00106554	6.41509e+06	6.41509e+06	6.41509e+06	6.41509e+06	6.41509e+06	6.41509e+06	6.41509e+06	6.41509e+06	6.41509e+06	6.65924e-13	6.40711e-13	6.87807e-13	6.06351e-13	3.06222e-12	6.66315e-13	6.57279e-13	6.5676e-13
0.00109673	6.42902e+06	6.42902e+06	6.42902e+06	6.42902e+06	6.42902e+06	6.42902e+06	6.42902e+06	6.42902e+06	6.42902e+06	2.45113e-13	2.71487e-13	2.25545e-13	3.03845e-13	2.16688e-12	2.44708e-13	2.5359e-13	2.52082e-13
0.00112884	6.44382e+06	6.44382e+06	6.44382e+06	6.44382e+06	6.44382e+06	6.44382e+06	6.44382e+06	6.44382e+06	6.44382e+06	1.11071e-12	1.13758e-12	1.08963e-12	1.17e-12	1.30964e-12	1.10955e-12	1.1188e-12	1.11814e-12
0.00116188	6.45954e+06	6.45954e+06	6.45954e+06	6.45954e+06	6.45954e+06	6.45954e+06	6.45954e+06	6.45954e+06	6.45954e+06	4.17921e-14	6.92423e-14	2.1949e-14	9.90992e-14	2.35578e-12	4.0754e-14	4.98936e-14	5.24504e-14
0.0011959	6.47626e+06	6.47626e+06	6.47626e+06	6.47626e+06	6.47626e+06	6.47626e+06	6.47626e+06	6.47626e+06	6.47626e+06	7.11973e-13	6.82339e-13	7.33099e-13	6.53506e-13	3.10757e-12	7.11876e-13	7.03312e-13	7.04137e-13
0.00123091	6.49403e+06	6.49403e+06	6.49403e+06	6.49403e+06	6.49403e+06	6.49403e+06	6.49403e+06	6.49403e+06	6.49403e+06	1.5562e-12	1.588e-12	1.53529e-12	1.61572e-12	9.29214e-13	1.55577e-12	1.56505e-12	1.56355e-12
0.00126694	6.51292e+06	6.51292e+06	6.51292e+06	6.51292e+06	6.51292e+06	6.51292e+06	6.51292e+06	6.51292e+06	6.51292e+06	8.16196e-13	8.49038e-13	7.93957e-13	8.75768e-13	1.58259e-12	8.16474e-13	8.24743e-13	8.24687e-13
0.00130403	6.533e+06	6.533e+06	6.533e+06	6.533e+06	6.533e+06	6.533e+06	6.533e+06	6.533e+06	6.533e+06	8.41026e-13	8.75429e-13	8.21368e-13	8.99144e-13	1.60407e-12	8.41345e-13	8.49672e-13	8.47536e-13
0.00134221	6.55437e+06	6.55437e+06	6.55437e+06	6.55437e+06	6.55437e+06	6.55437e+06	6.55437e+06	6.55437e+06	6.55437e+06	1.89521e-13	2.18567e-13	1.76197e-13	2.38004e-13	2.26903e-12	1.89894e-13	1.95688e-13	1.89222e-13
0.0013815	6.57709e+06	6.57709e+06	6.57709e+06	6.57709e+06	6.57709e+06	6.57709e+06	6.57709e+06	6.57709e+06	6.57709e+06	1.29081e-12	1.25232e-12	1.31124e-12	1.23153e-12	3.68006e-12	1.28945e-12	1.28165e-12	1.28246e-12
0.00142194	6.60126e+06	6.60126e+06	6.60126e+06	6.60126e+06	6.60126e+06	6.60126e+06	6.60126e+06	6.60126e+06	6.60126e+06	1.18882e-12	1.14945e-12	1.20958e-12	1.13088e-12	3.54927e-12	1.18877e-12	1.18074e-12	1.18334e-12
0.00146357	6.62699e+06	6.62699e+06	6.62699e+06	6.62699e+06	6.62699e+06	6.62699e+06	6.62699e+06	6.62699e+06	6.62699e+06	1.11415e-12	1.07128e-12	1.13552e-12	1.05513e-12	3.50253e-12	1.11341e-12	1.10589e-12	1.10701e-12
0.00150642	6.65437e+06	6.65437e+06	6.65437e+06	6.65437e+06	6.65437e+06	6.65437e+06	6.65437e+06	6.65437e+06	6.65437e+06	1.88221e-12	1.83778e-12	1.90221e-12	1.82354e-12	4.24108e-12	1.88209e-12	1.87336e-12	1.8763e-12
0.00155052	6.68351e+06	6.68351e+06	6.68351e+06	6.68351e+06	6.68351e+06	6.68351e+06	6.68351e+06	6.68351e+06	6.68351e+06	8.74087e-14	1.11254e-13	8.65447e-14	1.21789e-13	2.37279e-12	8.8443e-14	9.05613e-14	8.07062e-14
0.00159591	6.71454e+06	6.71454e+06	6.71454e+06	6.71454e+06	6.71454e+06	6.71454e+06	6.71454e+06	6.71454e+06	6.71454e+06	5.26041e-13	5.74926e-13	5.06081e-13	5.84933e-13	1.88087e-12	5.26477e-13	5.34603e-13	5.30924e-13
0.00164263	6.74757e+06	6.74757e+06	6.74757e+06	6.74757e+06	6.74757e+06	6.74757e+06	6.74757e+06	6.74757e+06	6.74757e+06	9.61213e-13	9.09038e-13	9.81305e-13	9.03003e-13	3.32408e-12	9.59681e-13	9.52718e-13	9.5699e-13
0.00169071	6.78276e+06	6.78276e+06	6.78276e+06	6.78276e+06	6.78276e+06	6.78276e+06	6.78276e+06	6.78276e+06	6.78276e+06	1.43995e-12	1.49606e-12	1.42044e-12	1.49895e-12	1.02865e-12	1.44173e-12	1.44927e-12	1.44538e-12
0.00174021	6.82024e+06	6.82024e+06	6.82024e+06	6.82024e+06	6.82024e+06	6.82024e+06	6.82024e+06	6.82024e+06	6.82024e+06	1.77599e-12	1.71483e-12	1.79575e-12	1.71688e-12	4.14846e-12	1.77367e-12	1.76672e-12	1.77102e-12
0.00179115	6.86016e+06	6.86016e+06	6.86016e+06	6.86016e+06	6.86016e+06	6.86016e+06	6.86016e+06	6.86016e+06	6.86016e+06	1.40371e-12	1.46627e-12	1.38396e-12	1.4621e-12	1.07178e-12	1.40537e-12	1.41282e-12	1.4095e-12
0.00184359	6.90269e+06	6.90269e+06	6.90269e+06	6.90269e+06	6.90269e+06	6.90269e+06	6.90269e+06	6.90269e+06	6.90269e+06	2.41061e-12	2.34536e-12	2.42951e-12	2.35212e-12	4.73326e-12	2.40718e-12	2.40177e-12	2.40833e-12
0.00189756	6.948e+06	6.948e+06	6.948e+06	6.948e+06	6.948e+06	6.948e+06	6.948e+06	6.948e+06	6.948e+06	7.22233e-13	6.50704e-13	7.41873e-13	6.64038e-13	3.09069e-12	7.19839e-13	7.13036e-13	7.18284e-13
0.00195311	6.99627e+06	6.99627e+06	6.99627e+06	6.99627e+06	6.99627e+06	6.99627e+06	6.99627e+06	6.99627e+06	6.99627e+06	1.52235e-12	1.44892e-12	1.54026e-12	1.46555e-12	3.83853e-12	1.51915e-12	1.51342e-12	1.52176e-12
0.00201029	7.04769e+06	7.04769e+06	7.04769e+06	7.04769e+06	7.04769e+06	7.04769e+06	7.04769e+06	7.04769e+06	7.04769e+06	5.11657e-13	4.28588e-13	5.32659e-13	4.55729e-13	2.89098e-12	5.08941e-13	5.0301e-13	5.04601e-13
0.00206914	7.10246e+06	7.10246e+06	7.10246e+06	7.10246e+06	7.10246e+06	7.10246e+06	7.10246e+06	7.10246e+06	7.10246e+06	2.40468e-12	2.31915e-12	2.42387e-12	2.34687e-12	4.73449e-12	2.40134e-12	2.39578e-12	2.40261e-12
0.00212971	7.16078e+06	7.16078e+06	7.16078e+06	7.16078e+06	7.16078e+06	7.16078e+06	7.16078e+06	7.16078e+06	7.16078e+06	5.16722e-12	5.0756e-12	5.18663e-12	5.10909e-12	7.48252e-12	5.16291e-12	5.15819e-12	5.16497e-12
0.00219206	7.22286e+06	7.22286e+06	7.22286e+06	7.22286e+06	7.22286e+06	7.22286e+06	7.22286e+06	7.22286e+06	7.22286e+06	1.87403e-12	1.77435e-12	1.89191e-12	1.81604e-12	4.2219e-12	1.8694e-12	1.86507e-12	1.87229e-12
0.00225623	7.2889e+06	7.2889e+06	7.2889e+06	7.2889e+06	7.2889e+06	7.2889e+06	7.2889e+06	7.2889e+06	7.2889e+06	1.76718e-12	1.67234e-12	1.78392e-12	1.71241e-12	4.01233e-12	1.76211e-12	1.75887e-12	1.77043e-12
0.00232228	7.3591e+06	7.3591e+06	7.3591e+06	7.3591e+06	7.3591e+06	7.3591e+06	7.3591e+06	7.3591e+06	7.3591e+06	1.99759e-12	2.10784e-12	1.97992e-12	2.05389e-12	9.95868e-13	2.00351e-12	2.0067e-12	1.99611e-12
0.00239027	7.43364e+06	7.43364e+06	7.43364e+06	7.43364e+06	7.43364e+06	7.43364e+06	7.43364e+06	7.43364e+06	7.43364e+06	3.60872e-12	3.73463e-12	3.59087e-12	3.66584e-12	1.47112e-12	3.61487e-12	3.6186e-12	3.60949e-12
0.00246024	7.5127e+06	7.5127e+06	7.5127e+06	7.5127e+06	7.5127e+06	7.5127e+06	7.5127e+06	7.5127e+06	7.5127e+06	1.44632e-13	1.32605e-14	1.65343e-13	9.02735e-14	2.50932e-12	1.38645e-13	1.35549e-13	1.41236e-13
0.00253226	7.59639e+06	7.59639e+06	7.59639e+06	7.59639e+06	7.59639e+06	7.59639e+06	7.59639e+06	7.59639e+06	7.59639e+06	1.3665e-12	1.4916e-12	1.35271e-12	1.4198e-12	1.49292e-12	1.37319e-12	1.37535e-12	1.3596e-12
0.00260639	7.68477e+06	7.68477e+06	7.68477e+06	7.68477e+06	7.68477e+06	7.68477e+06	7.68477e+06	7.68477e+06	7.68477e+06	1.12342e-12	1.28901e-12	1.10465e-12	1.17887e-12	1.27535e-12	1.1305e-12	1.13282e-12	1.12397e-12
0.0026827	7.77785e+06	7.77785e+06	7.77785e+06	7.77785e+06	7.77785e+06	7.77785e+06	7.77785e+06	7.77785e+06	7.77785e+06	1.6002e-12	1.45159e-12	1.61611e-12	1.54693e-12	3.80452e-12	1.59182e-12	1.59152e-12	1.60729e-12
0.00276123	7.87547e+06	7.87547e+06	7.87547e+06	7.87547e+06	7.87547e+06	7.87547e+06	7.87547e+06	7.87547e+06	7.87547e+06	2.45778e-12	2.64705e-12	2.4402e-12	2.51244e-12	9.03494e-13	2.46762e-12	2.46737e-12	2.45404e-12
0.00284207	7.97735e+06	7.97735e+06	7.97735e+06	7.97735e+06	7.97735e+06	7.97735e+06	7.97735e+06	7.97735e+06	7.97735e+06	1.25153e-12	1.44707e-12	1.2353e-12	1.30485e-12	1.38752e-12	1.2616e-12	1.26027e-12	1.24412e-12
0.00292527	8.08299e+06	8.08299e+06	8.08299e+06	8.08299e+06	8.08299e+06	8.08299e+06	8.08299e+06	8.08299e+06	8.08299e+06	4.97623e-13	7.32315e-13	4.77868e-13	5.34836e-13	1.92151e-12	5.04687e-13	5.04636e-13	5.11198e-13
0.0030109	8.19157e+06	8.19157e+06	8.19157e+06	8.19157e+06	8.19157e+06	8.19157e+06	8.19157e+06	8.19157e+06	8.19157e+06	1.76278e-12	2.00917e-12	1.74886e-12	1.81575e-12	1.13145e-12	1.77506e-12	1.77258e-12	1.75468e-12
0.00309905	8.30191e+06	8.30191e+06	8.30191e+06	8.30191e+06	8.30191e+06	8.30191e+06	8.30191e+06	8.30191e+06	8.30191e+06	1.18916e-12	1.49061e-12	1.17405e-12	1.24202e-12	1.23661e-12	1.20282e-12	1.19884e-12	1.18391e-12
0.00318977	8.41235e+06	8.41235e+06	8.41235e+06	8.41235e+06	8.41235e+06	8.41235e+06	8.41235e+06	8.41235e+06	8.41235e+06	1.69574e-12	2.0201e-12	1.68102e-12	1.74783e-12	1.04841e-12	1.71058e-12	1.70582e-12	1.68817e-12
0.00328315	8.52057e+06	8.52057e+06	8.52057e+06	8.52057e+06	8.52057e+06	8.52057e+06	8.52057e+06	8.52057e+06	8.52057e+06	6.97481e-13	4.03697e-13	7.10866e-13	6.46362e-13	2.908e-12	6.80702e-13	6.87048e-13	7.0604e-13
0.00337926	8.6235e+06	8.6235e+06	8.6235e+06	8.6235e+06	8.6235e+06	8.6235e+06	8.6235e+06	8.6235e+06	8.6235e+06	5.31151e-13	7.54412e-13	5.3569e-13	5.60185e-13	2.20805e-12	5.41381e-13	5.35566e-13	5.06771e-13
0.00347819	8.71716e+06	8.71716e+06	8.71716e+06	8.71716e+06	8.71716e+06	8.71716e+06	8.71716e+06	8.71716e+06	8.71716e+06	1.31779e-12	1.86395e-12	1.3028e-12	1.36644e-12	1.10453e-12	1.33693e-12	1.32803e-12	1.3107e-12
0.00358001	8.79656e+06	8.79656e+06	8.79656e+06	8.79656e+06	8.79656e+06	8.79656e+06	8.79656e+06	8.79656e+06	8.79656e+06	9.96129e-13	1.5056e-12	9.92692e-13	1.03855e-12	1.76034e-12	1.014e-12	1.0042e-12	9.76112e-13
0.00368482	8.85559e+06	8.85559e+06	8.85559e+06	8.85559e+06	8.85559e+06	8.85559e+06	8.85559e+06	8.85559e+06	8.85559e+06	4.05168e-13	1.19251e-12	4.02496e-13	4.46189e-13	1.92573e-12	4.2472e-13	4.12948e-13	3.84519e-13
0.00379269	8.88716e+06	8.88716e+06	8.88716e+06	8.88716e+06	8.88716e+06	8.88716e+06	8.88716e+06	8.88716e+06	8.88716e+06	4.9236e-14	1.38914e-12	2.97942e-14	8.33987e-14	2.03115e-12	6.59968e-14	5.71151e-14	6.75743e-14
0.00390372	8.88347e+06	8.88347e+06	8.88347e+06	8.88347e+06	8.88347e+06	8.88347e+06	8.88347e+06	8.88347e+06	8.88347e+06	5.81074e-12	4.71979e-12	5.81544e-12	5.77035e-12	7.42294e-12	5.78602e-12	5.80168e-12	5.82793e-12
0.004018	8.83647e+06	8.83647e+06	8.83647e+06	8.83647e+06	8.83647e+06	8.83647e+06	8.83647e+06	8.83647e+06	8.83647e+06	2.3375e-12	1.02459e-11	2.33335e-12	2.3756e-12	1.60204e-12	2.3637e-12	2.34649e-12	2.32115e-12
0.00413563	8.73874e+06	8.73874e+06	8.73874e+06	8.73874e+06	8.73874e+06	8.73874e+06	8.73874e+06	8.73874e+06	8.73874e+06	4.13492e-13	4.108e-12	4.03139e-13	4.48179e-13	1.47063e-12	4.39829e-13	4.23247e-13	4.08744e-13
0.0042567	8.58445e+06	8.58445e+06	8.58445e+06	8.58445e+06	8.58445e+06	8.58445e+06	8.58445e+06	8.58445e+06	8.58445e+06	3.06286e-12	2.62285e-12	3.06351e-12	3.09536e-12	2.26765e-12	3.09108e-12	3.07131e-12	3.04519e-12
0.00438131	8.37049e+06	8.37049e+06	8.37049e+06	8.37049e+06	8.37049e+06	8.37049e+06	8.37049e+06	8.37049e+06	8.37049e+06	2.09974e-12	2.68858e-12	2.09898e-12	2.07062e-12	3.40663e-12	2.07106e-12	2.09147e-12	2.11727e-12
0.00450957	8.09729e+06	8.09729e+06	8.09729e+06	8.09729e+06	8.09729e+06	8.09729e+06	8.09729e+06	8.09729e+06	8.09729e+06	1.05175e-12	1.42928e-12	1.04665e-12	1.02564e-12	2.31783e-12	1.02289e-12	1.04418e-12	1.06964e-12
0.00464159	7.7692e+06	7.7692e+06	7.7692e+06	7.7692e+06	7.7692e+06	7.7692e+06	7.7692e+06	7.7692e+06	7.7692e+06	1.99903e-12	2.17118e-12	1.98145e-12	1.97642e-12	3.00145e-12	1.97027e-12	1.99196e-12	2.01693e-12
0.00477747	7.3942e+06	7.3942e+06	7.3942e+06	7.3942e+06	7.3942e+06	7.3942e+06	7.3942e+06	7.3942e+06	7.3942e+06	4.8753e-13	6.98574e-13	4.86558e-13	4.68459e-13	1.66107e-12	4.5906e-13	4.80551e-13	5.01529e-13
0.00491733	6.98295e+06	6.98295e+06	6.98295e+06	6.98295e+06	6.98295e+06	6.98295e+06	6.98295e+06	6.98295e+06	6.98295e+06	5.26308e-12	5.24666e-12	5.27067e-12	5.27967e-12	4.83607e-12	5.29074e-12	5.26918e-12	5.24797e-12
0.00506128	6.54752e+06	6.54752e+06	6.54752e+06	6.54752e+06	6.54752e+06	6.54752e+06	6.54752e+06	6.54752e+06	6.54752e+06	1.79767e-12	1.83022e-12	1.80691e-12	1.81127e-12	1.74607e-12	1.82276e-12	1.80306e-12	1.7826e-12
0.00520945	6.09993e+06	6.09993e+06	6.09993e+06	6.09993e+06	6.09993e+06	6.09993e+06	6.09993e+06	6.09993e+06	6.09993e+06	2.95881e-12	2.99706e-12	2.96857e-12	2.96974e-12	2.80628e-12	2.9828e-12	2.96404e-12	2.94538e-12
0.00536196	5.65113e+06	5.65113e+06	5.65113e+06	5.65113e+06	5.65113e+06	5.65113e+06	5.65113e+06	5.65113e+06	5.65113e+06	1.79655e-12	1.74415e-12	1.78472e-12	1.78782e-12	2.11881e-12	1.77558e-12	1.7925e-12	1.81023e-12
0.00551893	5.21021e+06	5.21021e+06	5.21021e+06	5.21021e+06	5.21021e+06	5.21021e+06	5.21021e+06	5.21021e+06	5.21021e+06	1.26425e-12	1.19313e-12	1.2495e-12	1.2566e-12	1.43294e-12	1.2469e-12	1.26119e-12	1.27723e-12
0.00568049	4.78411e+06	4.78411e+06	4.78411e+06	4.78411e+06	4.78411e+06	4.78411e+06	4.78411e+06	4.78411e+06	4.78411e+06	7.94864e-13	8.83574e-13	8.1461e-13	8.04455e-13	1.31636e-12	8.07582e-13	7.95592e-13	7.84671e-13
0.00584679	4.37774e+06	4.37774e+06	4.37774e+06	4.37774e+06	4.37774e+06	4.37774e+06	4.37774e+06	4.37774e+06	4.37774e+06	9.52356e-13	9.12377e-13	9.42643e-13	9.51602e-13	1.22993e-12	9.40575e-13	9.48872e-13	9.66079e-13
0.00601795	3.99414e+06	3.99414e+06	3.99414e+06	3.99414e+06	3.99414e+06	3.99414e+06	3.99414e+06	3.99414e+06	3.99414e+06	5.68313e-13	5.92178e-13	5.72216e-13	5.62815e-13	5.6268e-13	5.73451e-13	5.71476e-13	5.55323e-13
0.00619412	3.63487e+06	3.63487e+06	3.63487e+06	3.63487e+06	3.63487e+06	3.63487e+06	3.63487e+06	3.63487e+06	3.63487e+06	8.09862e-13	8.52028e-13	8.25985e-13	8.11851e-13	1.02963e-12	8.16792e-13	8.12308e-13	8.33114e-13
0.00637546	3.3004e+06	3.3004e+06	3.3004e+06	3.3004e+06	3.3004e+06	3.3004e+06	3.3004e+06	3.3004e+06	3.3004e+06	4.12348e-13	3.9343e-13	4.06074e-13	4.21131e-13	6.3927e-13	4.14377e-13	4.09714e-13	4.22791e-13
0.0065621	2.99036e+06	2.99036e+06	2.99036e+06	2.99036e+06	2.99036e+06	2.99036e+06	2.99036e+06	2.99036e+06	2.99036e+06	1.63761e-12	1.626e-12	1.61693e-12	1.62713e-12	1.3442e-12	1.62964e-12	1.63701e-12	1.62654e-12
0.0067542	2.70388e+06	2.70388e+06	2.70388e+06	2.70388e+06	2.70388e+06	2.70388e+06	2.70388e+06	2.70388e+06	2.70388e+06	4.93881e-13	5.02521e-13	4.82977e-13	4.72055e-13	3.19161e-13	4.76732e-13	4.95553e-13	4.70007e-13
0.00695193	2.43977e+06	2.43977e+06	2.43977e+06	2.43977e+06	2.43977e+06	2.43977e+06	2.43977e+06	2.43977e+06	2.43977e+06	8.78213e-13	8.54826e-13	8.9433e-13	9.02374e-13	1.11571e-12	8.97095e-13	8.77127e-13	9.03175e-13
0.00715544	2.19665e+06	2.19665e+06	2.19665e+06	2.19665e+06	2.19665e+06	2.19665e+06	2.19665e+06	2.19665e+06	2.19665e+06	9.64083e-13	9.32226e-13	9.77401e-13	9.9089e-13	1.11805e-12	9.89369e-13	9.62989e-13	9.92546e-13
0.00736492	1.97311e+06	1.97311e+06	1.97311e+06	1.97311e+06	1.97311e+06	1.97311e+06	1.97311e+06	1.97311e+06	1.97311e+06	1.19892e-12	1.25808e-12	1.18477e-12	1.20711e-12	1.07616e-12	1.21407e-12	1.19726e-12	1.21399e-12
0.00758052	1.76778e+06	1.76778e+06	1.76778e+06	1.76778e+06	1.76778e+06	1.76778e+06	1.76778e+06	1.76778e+06	1.76778e+06	1.32671e-12	1.43007e-12	1.3057e-12	1.30241e-12	1.27006e-12	1.30599e-12	1.32637e-12	1.30814e-12
0.00780244	1.57934e+06	1.57934e+06	1.57934e+06	1.57934e+06	1.57934e+06	1.57934e+06	1.57934e+06	1.57934e+06	1.57934e+06	1.43414e-12	1.3422e-12	1.45051e-12	1.47259e-12	1.32545e-12	1.47641e-12	1.43341e-12	1.46807e-12
0.00803086	1.40666e+06	1.40666e+06	1.40666e+06	1.40666e+06	1.40666e+06	1.40666e+06	1.40666e+06	1.40666e+06	1.40666e+06	1.99697e-12	2.12647e-12	1.97724e-12	1.95414e-12	2.25574e-12	1.95288e-12	1.99654e-12	1.96318e-12
0.00826596	1.24874e+06	1.24874e+06	1.24874e+06	1.24874e+06	1.24874e+06	1.24874e+06	1.24874e+06	1.24874e+06	1.24874e+06	1.12649e-12	1.16993e-12	1.12001e-12	1.07707e-12	1.57677e-12	1.0545e-12	1.12639e-12	1.0778e-12
0.00850794	1.10484e+06	1.10484e+06	1.10484e+06	1.10484e+06	1.10484e+06	1.10484e+06	1.10484e+06	1.10484e+06	1.10484e+06	8.57413e-13	7.95437e-13	8.63542e-13	8.19053e-13	1.43293e-12	7.82083e-13	8.57862e-13	8.09153e-13
0.00875701	974485	974485	974485	974485	974485	974485	974485	974485	974485	1.36212e-12	1.24721e-12	1.38143e-12	1.43215e-12	3.77513e-13	1.43941e-12	1.36217e-12	1.41522e-12
0.00901337	857561	857561	857561	857561	857561	857561	857561	857561	857561	3.11772e-12	3.21539e-12	3.12195e-12	3.19987e-12	1.8681e-12	3.24557e-12	3.11863e-12	3.19673e-12
0.00927723	754423	754423	754423	754423	754423	754423	754423	754423	754423	1.65079e-12	1.90251e-12	1.64794e-12	1.74286e-12	1.16289e-12	1.80723e-12	1.65086e-12	1.74357e-12
0.00954882	666004	666004	666004	666004	666004	666004	666004	666004	666004	1.44848e-12	1.17513e-12	1.45279e-12	1.33501e-12	3.80359e-12	1.25529e-12	1.44686e-12	1.33591e-12
0.00982836	593898	593898	593898	593898	593898	593898	593898	593898	593898	1.70338e-12	2.12065e-12	1.70165e-12	1.86196e-12	1.83687e-12	1.92392e-12	1.70593e-12	1.83986e-12
0.0101161	540259	540259	540259	540259	540259	540259	540259	540259	540259	4.48161e-12	4.99469e-12	4.47643e-12	4.66593e-12	1.77206e-12	4.73201e-12	4.48625e-12	4.63759e-12
0.0104122	507297	507297	507297	507297	507297	507297	507297	507297	507297	4.85727e-13	5.42961e-13	5.08777e-13	5.01004e-13	5.2051e-12	2.71282e-13	4.85327e-13	4.31138e-13
0.010717	496318	496318	496318	496318	496318	496318	496318	496318	496318	3.10459e-12	3.90197e-12	3.08835e-12	3.31787e-12	3.41799e-12	3.40661e-12	3.10923e-12	3.28359e-12
0.0110308	506771	506771	506771	506771	506771	506771	506771	506771	506771	7.3289e-12	6.65917e-12	7.34907e-12	7.11558e-12	1.40045e-11	2.31067e-11	7.3242e-12	7.15243e-12
0.0113537	536091	536091	536091	536091	536091	536091	536091	536091	536091	1.54745e-12	1.00367e-12	1.57357e-12	1.34792e-12	8.59445e-12	1.35603e-12	1.54327e-12	1.37143e-12
0.0116861	580368	580368	580368	580368	580368	580368	580368	580368	580368	5.13242e-12	4.37792e-12	5.16022e-12	4.95021e-12	1.22282e-11	4.9055e-12	5.12826e-12	4.96852e-12
0.0120282	634816	634816	634816	634816	634816	634816	634816	634816	634816	5.89283e-13	1.63406e-12	5.59322e-13	7.51399e-13	6.30115e-12	7.84481e-13	5.93416e-13	7.51665e-13
0.0123803	693132	693132	693132	693132	693132	693132	693132	693132	693132	4.94522e-12	4.08223e-12	4.97643e-12	4.80327e-12	1.1314e-11	4.77645e-12	4.94016e-12	4.78786e-12
0.0127427	745648	745648	745648	745648	745648	745648	745648	745648	745648	6.99392e-12	5.99169e-12	7.02755e-12	6.86636e-12	1.26456e-11	6.84157e-12	6.9891e-12	6.83832e-12
0.0131158	778415	778415	778415	778415	778415	778415	778415	778415	778415	3.47626e-12	4.65004e-12	3.43785e-12	3.59622e-12	1.57435e-12	3.62321e-12	3.48183e-12	3.63097e-12
0.0134998	779632	779632	779632	779632	779632	779632	779632	779632	779632	1.04241e-11	9.03913e-12	1.04705e-11	1.0304e-11	1.49991e-11	1.02727e-11	1.0419e-11	1.02718e-11
0.013895	755439	755439	755439	755439	755439	755439	755439	755439	755439	4.45777e-12	6.16859e-12	4.40566e-12	4.58271e-12	3.68728e-12	4.60931e-12	4.46163e-12	4.62339e-12
0.0143017	732883	732883	732883	732883	732883	732883	732883	732883	732883	3.34557e-12	5.33927e-12	3.30774e-12	3.48292e-12	5.14377e-12	3.49378e-12	3.35025e-12	3.53723e-12
0.0147204	736194	736194	736194	736194	736194	736194	736194	736194	736194	2.10177e-12	2.7584e-13	2.15016e-12	1.96124e-12	1.05471e-11	1.94837e-12	2.09773e-12	1.87168e-12
0.0151513	770345	770345	770345	770345	770345	770345	770345	770345	770345	1.10586e-12	3.56559e-12	1.06458e-12	1.25848e-12	9.73855e-12	1.26888e-12	1.10952e-12	1.36633e-12
0.0155949	828566	828566	828566	828566	828566	828566	828566	828566	828566	4.0718e-12	1.51447e-12	4.11177e-12	3.91374e-12	1.40787e-11	3.89979e-12	4.06785e-12	3.78827e-12
0.0160514	903397	903397	903397	903397	903397	903397	903397	903397	903397	4.05184e-12	6.67411e-12	4.00602e-12	4.20745e-12	9.17519e-12	4.2283e-12	4.05556e-12	4.35357e-12
0.0165213	990530	990530	990530	990530	990530	990530	990530	990530	990530	2.81981e-12	5.49916e-12	2.76862e-12	2.9716e-12	9.65649e-12	2.99834e-12	2.82406e-12	3.16006e-12
0.017005	1.0886e+06	1.0886e+06	1.0886e+06	1.0886e+06	1.0886e+06	1.0886e+06	1.0886e+06	1.0886e+06	1.0886e+06	7.51916e-12	4.91275e-12	7.57702e-12	7.37173e-12	1.59184e-11	7.3403e-12	7.51567e-12	7.05678e-12
0.0175028	1.19834e+06	1.19834e+06	1.19834e+06	1.19834e+06	1.19834e+06	1.19834e+06	1.19834e+06	1.19834e+06	1.19834e+06	6.32964e-12	9.15529e-12	6.26694e-12	6.47326e-12	1.05563e-11	6.50854e-12	6.33331e-12	6.21966e-12
0.0180152	1.32207e+06	1.32207e+06	1.32207e+06	1.32207e+06	1.32207e+06	1.32207e+06	1.32207e+06	1.32207e+06	1.32207e+06	6.80758e-12	9.80248e-12	6.73891e-12	6.95058e-12	1.31458e-11	6.98641e-12	6.81085e-12	6.96035e-12
0.0185426	1.46365e+06	1.46365e+06	1.46365e+06	1.46365e+06	1.46365e+06	1.46365e+06	1.46365e+06	1.46365e+06	1.46365e+06	4.58824e-12	8.20505e-12	4.51375e-12	4.73296e-12	1.47344e-11	4.7681e-12	4.59124e-12	4.78158e-12
0.0190854	1.62881e+06	1.62881e+06	1.62881e+06	1.62881e+06	1.62881e+06	1.62881e+06	1.62881e+06	1.62881e+06	1.62881e+06	4.93214e-12	4.96553e-12	5.01176e-12	4.78128e-12	1.71578e-11	4.74816e-12	4.93006e-12	4.73265e-12
0.0196441	1.82584e+06	1.82584e+06	1.82584e+06	1.82584e+06	1.82584e+06	1.82584e+06	1.82584e+06	1.82584e+06	1.82584e+06	3.2025e-12	1.1103e-11	3.11734e-12	3.36446e-12	1.57702e-11	3.39285e-12	3.20465e-12	3.40163e-12
0.0202192	2.06693e+06	2.06693e+06	2.06693e+06	2.06693e+06	2.06693e+06	2.06693e+06	2.06693e+06	2.06693e+06	2.06693e+06	1.31981e-11	2.98034e-11	1.31049e-11	1.3373e-11	1.98077e-11	1.34e-11	1.32004e-11	1.3403e-11
0.0208111	2.37013e+06	2.37013e+06	2.37013e+06	2.37013e+06	2.37013e+06	2.37013e+06	2.37013e+06	2.37013e+06	2.37013e+06	2.78549e-12	3.47028e-11	2.88965e-12	2.59429e-12	1.44289e-11	2.56509e-12	2.78313e-12	2.56342e-12
0.0214204	2.76216e+06	2.76216e+06	2.76216e+06	2.76216e+06	2.76216e+06	2.76216e+06	2.76216e+06	2.76216e+06	2.76216e+06	4.52235e-12	9.47484e-12	4.64328e-12	4.30859e-12	1.39575e-11	4.27326e-12	4.52043e-12	4.27047e-12
0.0220475	3.28135e+06	3.28135e+06	3.28135e+06	3.28135e+06	3.28135e+06	3.28135e+06	3.28135e+06	3.28135e+06	3.28135e+06	8.53691e-12	8.97604e-12	8.67783e-12	8.29432e-12	1.4161e-11	8.24889e-12	8.5361e-12	8.24507e-12
0.0226929	3.98492e+06	3.98492e+06	3.98492e+06	3.98492e+06	3.98492e+06	3.98492e+06	3.98492e+06	3.98492e+06	3.98492e+06	1.16033e-11	1.07296e-11	1.17686e-11	1.1323e-11	1.41724e-11	1.1265e-11	1.16071e-11	1.12594e-11
0.0233572	4.94685e+06	4.94685e+06	4.94685e+06	4.94685e+06	4.94685e+06	4.94685e+06	4.94685e+06	4.94685e+06	4.94685e+06	5.43733e-12	6.65569e-12	5.23447e-12	5.77316e-12	2.31019e-11	5.84773e-12	5.42855e-12	5.85121e-12
0.024041	6.07063e+06	6.07063e+06	6.07063e+06	6.07063e+06	6.07063e+06	6.07063e+06	6.07063e+06	6.07063e+06	6.07063e+06	7.91939e-12	8.73645e-12	7.67215e-12	8.3199e-12	2.72254e-11	8.40975e-12	7.90762e-12	8.40834e-12
0.0247448	6.61697e+06	6.61697e+06	6.61697e+06	6.61697e+06	6.61697e+06	6.61697e+06	6.61697e+06	6.61697e+06	6.61697e+06	1.7157e-11	1.77136e-11	1.68875e-11	1.75867e-11	3.75771e-11	1.76818e-11	1.71451e-11	1.7676e-11
0.0254692	5.87904e+06	5.87904e+06	5.87904e+06	5.87904e+06	5.87904e+06	5.87904e+06	5.87904e+06	5.87904e+06	5.87904e+06	4.7467e-12	5.08185e-12	4.50629e-12	5.12016e-12	2.36662e-11	5.20336e-12	4.7359e-12	5.19859e-12
0.0262148	4.63733e+06	4.63733e+06	4.63733e+06	4.63733e+06	4.63733e+06	4.63733e+06	4.63733e+06	4.63733e+06	4.63733e+06	1.48377e-12	1.25426e-12	1.67376e-12	1.19716e-12	2.17173e-11	1.13253e-12	1.4939e-12	1.13307e-12
0.0269822	3.60624e+06	3.60624e+06	3.60624e+06	3.60624e+06	3.60624e+06	3.60624e+06	3.60624e+06	3.60624e+06	3.60624e+06	1.37295e-11	1.31972e-11	1.38785e-11	1.35131e-11	3.096e-11	1.34651e-11	1.37392e-11	1.34608e-11
0.0277721	2.86564e+06	2.86564e+06	2.86564e+06	2.86564e+06	2.86564e+06	2.86564e+06	2.86564e+06	2.86564e+06	2.86564e+06	1.56748e-12	2.45986e-12	1.45017e-12	1.73522e-12	2.40406e-11	1.76859e-12	1.55819e-12	1.77561e-12
0.0285851	2.33652e+06	2.33652e+06	2.33652e+06	2.33652e+06	2.33652e+06	2.33652e+06	2.33652e+06	2.33652e+06	2.33652e+06	2.08293e-12	1.53933e-12	2.16763e-12	1.9468e-12	2.4778e-11	1.92721e-12	2.09065e-12	1.91913e-12
0.029422	1.94819e+06	1.94819e+06	1.94819e+06	1.94819e+06	1.94819e+06	1.94819e+06	1.94819e+06	1.94819e+06	1.94819e+06	3.6357e-12	5.02708e-12	3.57703e-12	3.74964e-12	2.04407e-11	3.75702e-12	3.62931e-12	3.76405e-12
0.0302833	1.65536e+06	1.65536e+06	1.65536e+06	1.65536e+06	1.65536e+06	1.65536e+06	1.65536e+06	1.65536e+06	1.65536e+06	4.44028e-12	6.58388e-12	4.39682e-12	4.53777e-12	2.1197e-11	4.53779e-12	4.43496e-12	4.54525e-12
0.0311698	1.43319e+06	1.43319e+06	1.43319e+06	1.43319e+06	1.43319e+06	1.43319e+06	1.43319e+06	1.43319e+06	1.43319e+06	1.33099e-12	4.19063e-12	1.29935e-12	1.41602e-12	2.52531e-11	1.42479e-12	1.32776e-12	1.42614e-12
0.0320823	1.26217e+06	1.26217e+06	1.26217e+06	1.26217e+06	1.26217e+06	1.26217e+06	1.26217e+06	1.26217e+06	1.26217e+06	2.19726e-12	8.12573e-13	2.22528e-12	2.12222e-12	2.75914e-11	2.09658e-12	2.19851e-12	2.11829e-12
0.0330215	1.11598e+06	1.11598e+06	1.11598e+06	1.11598e+06	1.11598e+06	1.11598e+06	1.11598e+06	1.11598e+06	1.11598e+06	5.74012e-13	2.92114e-12	5.94212e-13	5.01984e-13	2.70091e-11	4.69798e-13	5.72672e-13	5.13824e-13
0.0339882	990153	990153	990153	990153	990153	990153	990153	990153	990153	2.27713e-13	4.0199e-12	2.60526e-13	1.62485e-13	2.78364e-11	1.29788e-13	2.27401e-13	1.85489e-13
0.0349832	883625	883625	883625	883625	883625	883625	883625	883625	883625	9.42207e-13	5.23316e-12	8.74321e-13	9.98209e-13	2.57007e-11	1.0231e-12	9.37683e-13	9.6885e-13
0.0360073	792853	792853	792853	792853	792853	792853	792853	792853	792853	1.60022e-12	7.21625e-12	1.48384e-12	1.6387e-12	2.64862e-11	1.66984e-12	1.5908e-12	1.61603e-12
0.0370614	714603	714603	714603	714603	714603	714603	714603	714603	714603	7.2307e-14	9.23157e-12	1.8643e-13	3.86038e-14	3.02219e-11	3.32961e-14	7.86528e-14	3.78933e-14
0.0381464	646429	646429	646429	646429	646429	646429	646429	646429	646429	2.28888e-12	8.61421e-12	2.20733e-12	2.30785e-12	2.5824e-11	2.31681e-12	2.26992e-12	2.34041e-12
0.0392631	587104	587104	587104	587104	587104	587104	587104	587104	587104	7.6675e-13	6.64068e-12	7.865e-13	7.66727e-13	2.47563e-11	6.96713e-13	7.32334e-13	8.34837e-13
0.0404126	539013	539013	539013	539013	539013	539013	539013	539013	539013	1.26126e-12	1.92557e-11	1.33788e-12	1.27629e-12	2.88072e-11	1.36672e-12	1.30182e-12	1.15986e-12
0.0415956	498679	498679	498679	498679	498679	498679	498679	498679	498679	1.4833e-12	1.98079e-11	1.42725e-12	1.45032e-12	2.26735e-11	1.46986e-12	1.48646e-12	1.4428e-12
0.0428133	456910	456910	456910	456910	456910	456910	456910	456910	456910	6.5806e-13	3.05921e-11	5.17188e-13	5.72678e-13	2.69718e-11	5.81505e-13	6.14439e-13	7.57154e-13
0.0440667	418215	418215	418215	418215	418215	418215	418215	418215	418215	1.04333e-12	6.63557e-11	7.55429e-13	1.00905e-12	2.14111e-11	9.88234e-13	9.9002e-13	1.15527e-12
0.0453567	383332	383332	383332	383332	383332	383332	383332	383332	383332	5.58575e-13	5.66442e-11	6.55578e-13	5.60898e-13	2.78386e-11	4.18438e-13	5.55921e-13	5.65976e-13
0.0466845	351688	351688	351688	351688	351688	351688	351688	351688	351688	2.81981e-13	1.55165e-11	1.16924e-12	3.1385e-13	2.72394e-11	4.31408e-13	4.7566e-13	2.9451e-13
0.0480512	322961	322961	322961	322961	322961	322961	322961	322961	322961	1.30746e-13	1.66902e-11	9.33574e-13	1.94376e-13	2.62642e-11	6.4831e-13	2.01428e-13	4.23318e-13
0.0494579	299325	299325	299325	299325	299325	299325	299325	299325	299325	9.61085e-13	1.73773e-11	2.87309e-12	7.98343e-13	2.42154e-11	2.88454e-13	4.73552e-13	3.45864e-13
0.0509058	279121	279121	279121	279121	279121	279121	279121	279121	279121	2.80335e-10	2.11918e-09	1.62332e-09	1.72108e-10	2.69501e-09	3.29595e-10	2.34248e-11	1.07338e-10
0.052396	256589	256589	256589	256589	256589	256589	256589	256589	256589	2.74654e-09	3.04143e-08	2.40093e-08	2.18316e-09	2.4234e-08	4.14822e-09	4.14966e-10	1.97197e-09
0.0539299	235343	235343	235343	235343	235343	235343	235343	235343	235343	1.94211e-08	1.11061e-07	2.35853e-07	2.08199e-08	1.53378e-07	3.89705e-08	4.74409e-09	1.62009e-08
0.0555087	215537	215537	215537	215538	215537	215538	215537	215537	215537	9.0941e-08	6.30714e-08	1.9588e-06	1.66957e-07	7.47867e-07	3.69948e-07	4.36651e-08	9.72696e-08
0.0571337	196965	196965	196965	196967	196965	196966	196964	196965	196965	3.81241e-07	3.56804e-06	1.61163e-05	1.42217e-06	4.0442e-06	4.23974e-06	4.13477e-07	8.64065e-07
0.0588063	181660	181660	181659	181641	181658	181659	181658	181659	181660	1.3714e-06	4.44405e-05	0.000138121	1.13761e-05	1.89998e-05	4.08214e-05	3.41479e-06	1.04568e-05
0.0605278	166324	166324	166341	166263	166327	166321	166338	166325	166329	5.05005e-06	0.000102459	0.000398069	2.2081e-05	1.61198e-05	8.71515e-05	6.27582e-06	2.9257e-05
0.0622997	149092	149090	149117	148909	149097	149091	149112	149094	149099	2.39631e-05	0.000214153	0.00136993	4.46379e-05	1.98863e-05	0.00018205	1.15929e-05	7.51492e-05
0.0641235	131549	131534	131584	131144	131553	131545	131564	131557	131555	0.000115057	0.00067772	0.00310852	0.000150305	0.000147297	0.000606074	6.33578e-05	0.000292757
0.0660008	112863	112838	112782	112238	112794	112759	112668	112855	112744	0.000445085	0.00347422	0.00609057	0.000939148	0.00136825	0.00270094	0.000392446	0.00186667
0.0679329	93518.9	93707.8	91326.7	90471.3	93240.5	92615.5	92118.8	93380.4	92485.2	0.00236568	0.0234515	0.0332176	0.00704533	0.0144734	0.0183172	0.00228266	0.0151484
0.0699216	70285.6	70449.2	75455.3	73389.5	71171.5	73010.6	73729.5	70495.6	72869.9	0.00534786	0.136824	0.160425	0.0133178	0.038995	0.049254	0.00300568	0.0368456
0.0719686	84086.7	83082.3	80195	86527.3	82875.1	81631	81493	83892.1	81701.3	0.0119578	0.112218	0.33857	0.0203249	0.0548047	0.0608492	0.00358222	0.048754
0.0740754	263419	264077	250924	226164	261240	253960	255789	263334	257357	0.0117925	0.0644123	0.176988	0.0201933	0.0546696	0.0472937	0.0032191	0.0410107
0.076244	244415	246063	247501	253209	246711	248897	248005	244936	247868	0.00693901	0.018722	0.0563261	0.00975594	0.0238669	0.0181625	0.00335402	0.0167339
0.078476	183663	183839	184336	186982	184211	185452	184821	183046	184767	0.00202249	0.00407105	0.0189913	0.00311781	0.00999076	0.0064038	0.00349428	0.00604106
0.0807734	151447	151670	151648	153039	151852	152679	152244	150932	152198	0.00172068	0.00150921	0.0105494	0.00278244	0.00813369	0.00526247	0.00482471	0.00495657
0.083138	131228	131588	131264	132452	131715	132407	131990	131953	131969	0.003468	0.000601533	0.00945152	0.00424501	0.00930413	0.00608896	0.00841558	0.00596166
0.0855718	117107	117132	116461	117800	117242	117917	117470	117761	117463	0.00850047	0.00801555	0.0103749	0.00856155	0.0133254	0.0090597	0.00825069	0.00909575
0.0880769	106411	105753	104443	106359	105866	106009	106089	106262	106091	0.00673855	0.0187938	0.00320454	0.00576371	0.007447	0.00422572	0.00265586	0.00427496
0.0906554	96752.9	96250.7	93249.3	96892.1	96385	96667.5	96641.4	96750.4	96651.7	0.00520491	0.0410093	0.00210888	0.00380366	0.00268572	0.0015666	0.00107458	0.00163475
0.0933093	88453.4	87938.5	80247.1	88744.8	88219.2	88637	88485.4	88548	88504.2	0.00594889	0.200585	0.00532499	0.00275462	0.00564092	0.00317651	0.0040475	0.00374024
0.0960409	82024	80391.9	96721.2	81542	81779.8	81516.3	81271.4	81210.2	81263.2	0.0211695	0.182629	0.0072088	0.00477894	0.00905591	0.00930549	0.0105827	0.0098604
0.0988525	75385.1	76198.7	84168.2	75189.5	75470.1	75080.9	75181.7	74686	74765.6	0.0341183	0.130057	0.00511213	0.00187518	0.00452381	0.0101228	0.0155183	0.0107237
0.101746	69228.1	70657.9	78013.4	69771.3	69358.9	69160.2	69896.5	69986.5	69593.3	0.0210526	0.157428	0.00851849	0.00278875	0.00375828	0.0104823	0.0115294	0.0148736
0.104725	64141.4	64680.7	74034.6	64363.2	63631.4	63608.7	64337.1	64101.7	64696.1	0.01021	0.236036	0.00630883	0.0101646	0.0113311	0.00595934	0.00559371	0.00873342
0.107791	58666.5	59149.6	71202.3	59059.4	58066.6	58277.7	58971.1	58548.9	59367	0.00843161	0.430876	0.00705586	0.0102276	0.00697175	0.00546936	0.00200494	0.0119576
0.110946	53082.1	53719.2	73820	53847	52328.6	52976.7	53699.2	52975.2	54117.2	0.0130544	0.951892	0.01609	0.0142218	0.00554009	0.0131555	0.00204587	0.0202955
0.114194	47658.1	47934.9	172441	48451.5	45702.3	47392.2	48211.4	46809.6	48733.8	0.0109582	3.09813	0.0230786	0.042054	0.0128032	0.0180862	0.0185238	0.027229
0.117537	40099.2	40781.7	110709	42276.4	36263.5	40862.1	41855.4	38928.1	42655.5	0.0210615	1.76185	0.0679845	0.126095	0.0373965	0.0561048	0.063611	0.0761665
0.120978	30180.4	30614.5	74725	33767.9	51603.3	31572.9	32968.4	44357.1	34470.6	0.0919511	1.60656	0.360759	0.96045	0.322996	0.323737	0.509201	0.381814
0.12452	77941.2	75842	61345.5	29116.3	67557.8	18515.1	33654.2	56033.7	27586.6	0.0732624	0.475515	0.6755	0.3707	0.814784	0.662883	0.369763	0.669905
0.128165	58603.4	58445.9	53730.2	78842.1	53528.3	206917	76368.3	49312.8	80432.5	0.00646687	0.102736	0.46234	0.0998619	2.5351	0.388232	0.211999	0.540833
0.131917	49286.9	48685.3	48435.1	56563	46804	66836.2	56034	51211.5	57502.1	0.0123951	0.0246042	0.153009	0.0554498	0.453983	0.141396	0.0831958	0.174227
0.135779	43737.9	43267.7	44351.9	47683.1	42208.6	47505	47599.7	44972.1	48136.1	0.0128341	0.014608	0.0909853	0.0393206	0.227596	0.0890008	0.034861	0.101666
0.139754	39744.1	39334.2	41039.9	42459.5	38283.4	39740.7	42503.9	40283.3	42752.9	0.0124532	0.0331637	0.0683303	0.047612	0.125704	0.0694506	0.0142115	0.0757041
0.143845	36517.3	36220.3	38329.6	38644.1	34294.9	36160.2	38742.5	36691.8	38869.3	0.0157599	0.0497984	0.0582414	0.0666321	0.0681243	0.0609351	0.0111694	0.0644121
0.148056	33558.5	33385.1	36061.5	35551.5	30725.5	33633.7	35680.9	33935.5	35743.5	0.00994962	0.0788452	0.0596633	0.0861207	0.0471269	0.0635038	0.0201109	0.0653243
0.15239	31027.9	30589.5	32889.6	32903	26896.4	31415.5	33056	31752.9	33078.8	0.0177151	0.0824052	0.0606117	0.133187	0.0365315	0.0655315	0.026192	0.0662429
0.156852	28404.1	27615.6	29855.8	30562.1	20261.3	29371.9	30737	29172.4	30731.6	0.0299098	0.0711998	0.0767792	0.298437	0.049319	0.082894	0.027061	0.0826653
0.161443	25862.5	23630.9	27784.5	28451.8	52315.9	27475.8	28650	26573	28621.9	0.0942473	0.0853189	0.101413	1.33035	0.0736596	0.10902	0.0276532	0.1079
0.16617	22517.1	18864.9	25987.5	26523.9	33518.1	25719.6	26748.9	23652.5	26700.4	0.694465	0.170524	0.185616	0.488586	0.161564	0.195349	0.0548889	0.193176
0.171034	17651.3	32633	24326.9	24745.4	28392.7	24102.1	25002.3	19113.3	24934	0.967486	0.60518	0.608609	0.771104	0.603279	0.620379	0.266819	0.617017
0.176041	31126.8	26773.7	22774.1	23091.8	25563.6	22626.7	23388	33489.3	23298.9	0.184616	0.297602	0.282922	0.213838	0.306506	0.274771	0.215832	0.277118
0.181195	25127.8	24072.6	21317.6	21543.3	23459	21298.8	21888.7	26023.2	21776.6	0.0489803	0.156247	0.144432	0.0699783	0.161396	0.131024	0.0373656	0.135324
0.186499	22453.6	22138.5	19948.8	20082.1	21704.9	20117.8	20490.9	22850.9	20352.3	0.0194289	0.114665	0.106048	0.0348993	0.113419	0.0880573	0.0176982	0.0941185
0.191959	20458.2	20546.5	18661	18690.7	20162.9	19065.6	19183.2	20825.6	19012.8	0.0106358	0.0911988	0.0865179	0.015929	0.0808429	0.0626301	0.0180915	0.0708529
0.197578	18878.9	19160.4	17448.7	17349.2	18765.8	18104.6	17955.8	19215.3	17746.3	0.0167718	0.0798901	0.0810341	0.00767203	0.0579532	0.0490233	0.0179681	0.0600411
0.203362	17407.4	17921.2	16307.9	16031.1	17469.9	17193.7	16799.8	17819.8	16540.5	0.0316047	0.071382	0.0790891	0.00903224	0.0430949	0.0354579	0.024669	0.050008
0.209316	15873.5	16797.8	15237.6	14694.6	16224.3	16306.6	15706.8	16557.4	15381.9	0.0598084	0.0582073	0.0742688	0.0242399	0.0477142	0.0128573	0.0441214	0.0313423
0.215443	14044	15771.4	14241.1	13260.3	14802.4	15435.9	14668.3	15382.2	14253.5	0.128461	0.0762207	0.0570852	0.0601243	0.114807	0.0527609	0.100628	0.0281435
0.221751	13316.9	14828.2	13329.2	11544.4	15009.8	14584.5	13675.4	14256.3	13131.2	0.534336	0.546091	0.438906	0.528615	0.542464	0.49313	0.511999	0.475849
0.228242	16071.1	13957.1	12522.5	9026.2	13542.3	13758.2	12717.5	13130.3	11975.9	0.137303	0.2422	0.445888	0.161351	0.152626	0.210348	0.185707	0.255206
0.234924	14043.7	13148	11849.5	8486.72	12514.3	12961.3	11781.4	11899.9	10715.5	0.0646638	0.182458	0.91712	0.109134	0.0797317	0.161209	0.15268	0.239096
0.241801	12832.1	12391.9	11330.4	22735.8	11568.8	12196.7	10848.5	10206.5	9213.25	0.0347736	0.160978	0.86961	0.0984563	0.0514154	0.155857	0.208038	0.294777
0.24888	11832.6	11681.1	10945.1	16119.5	10660.9	11465	9892.52	8166.77	7502.48	0.0140307	0.14625	0.368822	0.0990298	0.033505	0.168041	0.63992	0.45737
0.256166	10867.3	11009.5	10621.2	13644.7	9778.8	10765.4	8881.81	14490.9	11958.5	0.0160659	0.13507	0.256208	0.100162	0.0176902	0.195581	0.344407	0.8779
0.263665	9742.38	10373	10278.5	12195.4	8938.17	10095.3	7861.08	11867.2	15951	0.0687354	0.151206	0.252033	0.0830484	0.0455933	0.245013	0.218153	0.727654
0.271384	9303.05	9768.75	9881.09	11140.4	8204.55	9450.58	7731.03	10652.5	13121.3	0.411021	0.512288	0.471739	0.379716	0.405329	0.174167	0.442408	0.541001
0.279329	10248	9194.76	9437.94	10287.4	7694.71	8824.26	10782.7	9783.24	11410.8	0.105086	0.126033	0.019832	0.249437	0.140993	0.494421	0.0485798	0.116976
0.287506	9159.96	8649.41	8973.54	9558.31	7464.68	8204.6	11426.1	9107.53	10268.7	0.0561098	0.070804	0.0437719	0.18516	0.104576	0.361962	0.00576382	0.12342
0.295922	8420.31	8131.05	8508.94	8915.03	7383.12	7568.55	10245.1	8460.49	9398.97	0.0346072	0.0523711	0.0588929	0.123523	0.101206	0.249705	0.00532173	0.117305
0.304586	7752.31	7637.8	8057.19	8336.16	7271.75	6860.76	9214.83	7877	8683.36	0.0157101	0.05619	0.0756038	0.0631439	0.115008	0.199821	0.0164682	0.1204
0.313502	6968.24	7167.4	7625.07	7808.37	7070.18	5899.76	8407.72	7334.91	8067.24	0.0345813	0.104176	0.122722	0.0298364	0.153597	0.208036	0.0553795	0.158058
0.32268	8241.93	6717.01	7215.58	7322.46	6798.3	3831.5	7747.21	6815.58	7521.95	0.262364	0.240639	0.227435	0.260504	0.544199	0.182874	0.252695	0.209753
0.332126	6977.63	6282.78	6829.71	6871.47	6488.88	10513.8	7183.68	6297.55	7030.8	0.099879	0.0255376	0.0210999	0.0715031	0.564993	0.0315416	0.0974758	0.00888506
0.341849	6357.41	5859.14	6467.5	6450.25	6165.6	7558.76	6688.73	5738.74	6583.24	0.0783781	0.0173431	0.0173999	0.0312131	0.191601	0.0536045	0.0986585	0.0355269
0.351857	5860.94	5437.09	6128.31	6056.42	5842.45	6607.5	6245.48	5029.71	6172.13	0.0724442	0.0467778	0.0350544	0.00921707	0.127596	0.0661293	0.155429	0.0531098
0.362157	5314.22	5000.62	5810.33	5690.3	5527.09	6018.54	5843.27	5099.32	5792.33	0.0592032	0.0942685	0.0738373	0.0443274	0.132933	0.0996636	0.413407	0.090835
0.372759	6023.89	4521.05	5507.82	5351.38	5223.47	5563.48	5474.94	6480.5	5439.99	0.25942	0.118397	0.169404	0.182334	0.144972	0.147567	0.0781441	0.155573
0.383672	5150.25	4005.85	5200.84	5036.77	4933.47	5178.4	5135.44	5617.35	5112.1	0.256602	0.0673849	0.0241885	0.0431349	0.00766649	0.00323287	0.0938891	0.00838876
0.394904	4723.59	4501	4825.14	4743.15	4657.81	4838.08	4821.02	5101.78	4806.24	0.3877	0.113266	0.00782614	0.0154166	0.0244747	0.0209447	0.0805789	0.0175369
0.406464	4342.72	5321.69	4283.45	4468.09	4396.55	4530.24	4528.81	4716.17	4520.4	0.304079	0.138676	0.0299764	0.0149529	0.043564	0.0428752	0.0860001	0.0410203
0.418364	3770.09	4801.78	3774.1	4209.88	4149.4	4247.98	4256.5	4393.42	4252.88	0.282187	0.0274662	0.185611	0.175614	0.191266	0.18731	0.217576	0.189629
0.430611	4115.69	4361.08	3529.31	3967.21	3915.86	3986.93	4002.22	4109.16	4002.21	0.0661512	0.147166	0.0377908	0.0499898	0.0328471	0.0277117	0.007775	0.0282927
0.443217	3755.76	4018.5	3384.16	3739	3695.36	3744.06	3764.38	3852.33	3767.12	0.0729106	0.100017	0.00629276	0.0169281	0.00460379	0.00479346	0.0257692	0.00313674
0.456192	3454.44	3733.16	3244.61	3524.3	3487.25	3517.12	3541.65	3616.98	3546.48	0.0812888	0.0607544	0.0215008	0.0126035	0.0192241	0.0253034	0.0473551	0.0266878
0.469547	3348.97	3484.33	3098.67	3322.24	3290.88	3304.31	3332.86	3399.49	3339.3	0.180613	0.193286	0.184324	0.185259	0.183224	0.175219	0.18539	0.178351
0.483293	3217.96	3261.43	2949.72	3132.02	3105.6	3104.08	3137	3197.43	3144.71	0.013827	0.0839068	0.0275022	0.0357994	0.0358163	0.0253809	0.00843804	0.0227677
0.497441	2959.23	3058.51	2801.54	2952.91	2930.77	2915.03	2953.17	3009.02	2961.94	0.0337584	0.0539634	0.0045575	0.0111489	0.015176	0.00720776	0.0171328	0.00426843
0.512004	2679.43	2871.91	2656.63	2784.23	2765.78	2735.76	2780.58	2832.9	2790.32	0.073091	0.0260891	0.0438514	0.038882	0.0275383	0.0384827	0.0604743	0.0426115
0.526993	2753.28	2699.18	2516.45	2625.34	2610.02	2564.72	2618.56	2667.98	2629.27	0.0219464	0.0883041	0.0488242	0.0548169	0.0695505	0.0489588	0.0343025	0.0452312
0.54242	2504.2	2538.58	2381.78	2475.64	2462.92	2399.96	2466.5	2513.32	2478.3	0.0137756	0.049696	0.011953	0.0176985	0.0416366	0.0190847	0.00497316	0.0139718
0.558299	2292.76	2388.77	2253.01	2334.58	2323.89	2238.61	2323.9	2368.14	2337.01	0.042244	0.0229403	0.020693	0.0190019	0.0236956	0.0157467	0.0343035	0.0201067
0.574643	2325.44	2248.74	2130.27	2201.65	2192.39	2075.73	2190.32	2231.75	2205.06	0.0372689	0.0877665	0.0571887	0.0624348	0.107552	0.0581166	0.0454997	0.0518934
0.591466	2107.05	2117.61	2013.55	2076.36	2067.89	1902.36	2065.44	2103.53	2082.07	0.00501619	0.0451543	0.0149389	0.0203679	0.101608	0.0278848	0.00396248	0.0206411
0.608781	1927.15	1994.68	1902.74	1958.26	1949.91	1719.14	1948.96	1982.93	1967.59	0.035878	0.0203258	0.0195377	0.0206052	0.141013	0.0194577	0.0311378	0.0241879
0.626603	1926.68	1879.34	1797.65	1846.92	1838.09	1858.02	1840.66	1869.45	1860.94	0.0257965	0.06876	0.0428177	0.0491349	0.262427	0.0484254	0.0318775	0.0366821
0.644947	1762.56	1771.04	1698.1	1741.95	1732.2	2011.07	1740.26	1762.62	1761.26	0.00483298	0.0373227	0.011991	0.0197061	0.185375	0.0337542	0.0034116	0.0235414
0.663827	1589.51	1669.31	1603.84	1642.98	1632.16	1831.46	1647.34	1662.03	1667.52	0.0682026	0.0540153	0.059406	0.0619979	0.152315	0.0379121	0.0678324	0.0538226
0.683261	1592.02	1573.71	1514.65	1549.66	1537.98	1683.98	1561.26	1567.3	1578.74	0.0115056	0.0492464	0.0268062	0.0353094	0.0605456	0.041565	0.0161421	0.0240768
0.703263	1464.02	1483.84	1430.3	1461.66	1449.57	1564.21	1481.1	1478.05	1494.19	0.0135966	0.0247991	0.00464087	0.0141463	0.0688573	0.0396507	0.0111891	0.0289795
0.723851	1441.66	1399.33	1350.54	1378.68	1366.7	1460.96	1405.74	1393.96	1413.41	0.0308976	0.065523	0.045436	0.0547643	0.0146103	0.038179	0.0360088	0.021819
0.745041	1318.8	1319.83	1275.15	1300.44	1289.01	1368.78	1334.06	1314.72	1336.23	0.00215882	0.0336511	0.0139522	0.0230826	0.0380267	0.0414709	0.00423996	0.023377
0.766852	1281.74	1245.01	1203.9	1226.67	1216.08	1284.88	1265.24	1240.03	1262.58	0.0600295	0.0852602	0.0697903	0.0771387	0.0544718	0.0226137	0.0662025	0.0412633
0.789302	1181.26	1174.55	1136.58	1157.12	1147.53	1207.62	1198.81	1169.63	1192.45	0.00636365	0.0381916	0.0204428	0.0286105	0.0223294	0.0373571	0.0101229	0.0181078
0.812408	1083.3	1108.18	1072.99	1091.57	1082.99	1135.99	1134.64	1103.26	1125.83	0.050792	0.0536868	0.0475201	0.048425	0.0691324	0.0507599	0.053809	0.0526746
0.836192	1054.5	1045.62	1012.91	1029.79	1022.18	1069.27	1072.83	1040.68	1062.67	0.00898145	0.0397561	0.0234954	0.0306479	0.0140359	0.0314366	0.0132817	0.0139453
0.860671	965.276	986.64	956.177	971.607	964.853	1006.94	1013.53	981.683	1002.86	0.0385568	0.0404111	0.0326224	0.0329761	0.0565532	0.0515881	0.040554	0.0462913
0.885867	938.866	931.015	902.593	916.824	910.784	948.571	956.866	926.054	946.303	0.00906268	0.0389087	0.0237664	0.0300259	0.0104511	0.0267966	0.0137483	0.011725
0.9118	876.343	878.548	851.992	865.271	859.786	893.834	902.925	873.603	892.857	0.0433217	0.0577489	0.0436091	0.0467087	0.0530348	0.0441099	0.0482681	0.0440991
0.938493	833.975	829.057	804.211	816.785	811.686	842.443	851.717	824.148	842.379	0.00714128	0.0359119	0.0215224	0.0271804	0.010311	0.0248211	0.0118125	0.0119843
0.965967	802.501	782.373	759.095	771.203	766.328	794.149	803.21	777.521	794.722	0.0306163	0.0596415	0.0415164	0.0476784	0.0260028	0.0118926	0.0381624	0.0191021
0.994246	738.943	738.339	716.497	728.356	723.563	748.736	757.333	733.563	749.74	0.0036872	0.0306883	0.0163117	0.0217526	0.0135717	0.0259202	0.00732414	0.0150919
1.02335	708.837	696.808	676.278	688.071	683.254	706.007	713.996	692.126	707.289	0.0169992	0.0464415	0.0299098	0.0363852	0.00705821	0.00769322	0.0237733	0.002189
1.05331	651.269	657.641	638.308	650.164	645.268	665.788	673.095	653.072	667.233	0.0118026	0.0245969	0.00187673	0.0094258	0.0262652	0.0342391	0.0107238	0.0259332
1.08415	625.4	620.709	602.462	614.45	609.478	627.916	634.521	616.27	629.443	0.00904974	0.0367939	0.0207459	0.0274911	0.00469958	0.0149344	0.0146908	0.00690383
1.11588	597.626	585.886	568.621	580.748	575.759	592.244	598.163	581.597	593.795	0.0202088	0.0501325	0.0282776	0.0366173	0.0154678	0.00806616	0.0279059	0.0104349
1.14855	550.31	553.054	536.675	548.896	543.989	558.636	563.91	548.936	560.172	0.00499031	0.0261109	0.00632871	0.01328	0.0173393	0.0251425	0.00377176	0.0184711
1.18217	525.715	522.099	506.518	518.752	514.048	526.967	531.651	518.172	528.463	0.00905608	0.0365804	0.017474	0.0258735	0.00351669	0.0113095	0.0148246	0.00533211
1.21678	500.557	492.913	478.051	490.201	485.817	497.118	501.277	489.197	498.561	0.0153067	0.0454879	0.0215145	0.0307719	0.0103322	0.00516957	0.0227051	0.00592362
1.2524	465.129	465.39	451.181	463.149	459.18	468.982	472.682	461.903	470.365	0.0143239	0.0371857	0.0109595	0.0140815	0.0248428	0.0265716	0.0169713	0.0232259
1.28907	439.506	439.429	425.817	437.518	434.029	442.456	445.762	436.186	443.779	0.00495793	0.0312782	0.00949367	0.0183424	0.00794537	0.0143745	0.00862077	0.00981035
1.3268	417.536	414.934	401.876	413.24	410.261	417.446	420.415	411.944	418.71	0.00886553	0.0375272	0.0136256	0.0228995	0.00297413	0.00694982	0.0146431	0.00281828
1.36565	396.004	391.815	379.279	390.254	387.783	393.862	396.546	389.079	395.071	0.0112211	0.0423746	0.0155904	0.024107	0.00773752	0.00379918	0.0178815	0.00373661
1.40563	374.085	369.986	357.952	368.503	366.511	371.622	374.064	367.501	372.779	0.0114892	0.0443032	0.0150689	0.0208418	0.0142936	0.0107717	0.0178734	0.0107574
1.44678	350.097	349.369	337.822	347.929	346.373	350.646	352.884	347.124	351.755	0.00862413	0.037942	0.00973036	0.0106373	0.0175839	0.0175431	0.0114926	0.0158195
1.48913	328.741	329.892	318.825	328.477	327.304	330.863	332.926	327.872	331.927	0.00351871	0.0307722	0.000808426	0.00874246	0.0113424	0.0147394	0.00267874	0.0119389
1.53272	310.973	311.489	300.895	310.092	309.245	312.202	314.116	309.677	313.225	0.00372413	0.032456	0.00446998	0.0122721	0.00664794	0.0106765	0.00598143	0.007863
1.57759	294.043	294.099	283.975	292.722	292.147	294.6	296.383	292.475	295.584	0.00431382	0.0342412	0.00614716	0.013244	0.00448734	0.00824893	0.00756602	0.00555914
1.62378	277.813	277.668	268.007	276.314	275.96	277.995	279.664	276.212	278.943	0.00441457	0.035304	0.00677612	0.013111	0.00372763	0.00689691	0.00797122	0.00434212
1.67131	262.301	262.143	252.939	260.818	260.641	262.33	263.898	260.836	263.243	0.00413118	0.0357118	0.00674789	0.0123793	0.00362998	0.00633702	0.00766081	0.00391214
1.72024	247.512	247.475	238.721	246.186	246.147	247.552	249.029	246.3	248.432	0.00351218	0.0355501	0.00615555	0.0111729	0.00386705	0.00645029	0.00676909	0.0041509
1.7706	233.454	233.62	225.304	232.37	232.438	233.61	235.005	232.56	234.457	0.00250904	0.0349308	0.00500583	0.00935328	0.00467485	0.00720864	0.00522628	0.00506631
1.82243	220.239	220.533	212.645	219.328	219.477	220.456	221.775	219.574	221.272	0.00133626	0.0344832	0.00416855	0.00659681	0.00671186	0.0084927	0.00324382	0.00668457
1.87578	208.416	208.174	200.701	207.016	207.224	208.046	209.295	207.304	208.831	0.00287797	0.0370678	0.00743627	0.00628524	0.00916648	0.00838806	0.0055532	0.00746574
1.9307	197.207	196.503	189.431	195.393	195.645	196.336	197.52	195.711	197.092	0.00384458	0.039432	0.00941092	0.00866981	0.00867135	0.0059756	0.00759829	0.00576365
1.98722	186.275	185.484	178.799	184.423	184.704	185.287	186.411	184.76	186.014	0.00431553	0.040261	0.00994444	0.0100218	0.0072734	0.00340334	0.00831731	0.00360482
2.04539	175.471	175.08	168.769	174.069	174.369	174.862	175.93	174.417	175.561	0.0031102	0.0385881	0.00815026	0.00908968	0.00476707	0.00310422	0.00675714	0.00176614
2.10527	165.343	165.257	159.306	164.295	164.606	165.026	166.039	164.648	165.697	0.000597267	0.0367288	0.00639095	0.00589755	0.00578901	0.00576416	0.00424027	0.00450522
2.1669	156.431	155.985	150.38	155.071	155.386	155.744	156.707	155.424	156.388	0.00292179	0.0389586	0.00877336	0.00744693	0.00705345	0.00443252	0.00644285	0.00411837
2.23034	147.614	147.232	141.959	146.364	146.68	146.986	147.9	146.713	147.603	0.00295806	0.0390557	0.00851382	0.00815219	0.00532288	0.0026568	0.00648178	0.00187341
2.29563	139.225	138.97	134.016	138.147	138.459	138.722	139.59	138.49	139.313	0.0018403	0.0380605	0.00777074	0.00643431	0.00580873	0.00418091	0.0053074	0.00337714
2.36284	131.566	131.171	126.523	130.391	130.697	130.924	131.748	130.725	131.489	0.00303838	0.0392755	0.00892591	0.00760988	0.00610313	0.00282289	0.00648528	0.00259612
2.43201	124.027	123.809	119.454	123.071	123.369	123.565	124.347	123.395	124.105	0.00180039	0.0380624	0.00770295	0.0063841	0.00509983	0.00350864	0.00519187	0.00253069
2.5032	117.175	116.861	112.787	116.162	116.45	116.622	117.363	116.475	117.137	0.00274332	0.0389198	0.00864053	0.00713525	0.00563808	0.00261431	0.00607993	0.00216901
2.57648	110.447	110.303	106.498	109.642	109.919	110.069	110.771	109.943	110.56	0.00131145	0.0374495	0.00729415	0.00562163	0.00475042	0.00378815	0.00460935	0.00267473
2.65191	104.297	104.113	100.565	103.487	103.754	103.886	104.551	103.776	104.353	0.00197208	0.0380044	0.0077719	0.00629544	0.00459395	0.00288933	0.00516846	0.00172608
2.72954	98.5049	98.27	94.9676	97.6787	97.9341	98.0514	98.6803	97.9553	98.4951	0.00240494	0.0382521	0.00838829	0.00645425	0.00534255	0.00268776	0.00562789	0.00210121
2.80945	92.9313	92.7555	89.6872	92.1963	92.4404	92.5453	93.1398	92.4606	92.9662	0.00196841	0.0373407	0.00797267	0.00559857	0.00534494	0.00357393	0.00506733	0.00289242
2.8917	87.6637	87.5505	84.7054	87.0219	87.2546	87.3494	87.9107	87.274	87.7481	0.00137641	0.0366236	0.00738195	0.00500261	0.00473742	0.00385238	0.00444818	0.00287921
2.97635	82.7383	82.6378	80.0047	82.138	82.3596	82.4461	82.9756	82.3782	82.8231	0.00125414	0.0363936	0.00729642	0.00493664	0.00446762	0.00372839	0.00435281	0.00267312
3.06348	78.1052	78.001	75.5691	77.5285	77.7392	77.8189	78.3179	77.757	78.1748	0.00138366	0.0362205	0.0074298	0.00498134	0.00449206	0.00360266	0.00445935	0.00260279
3.15317	73.7423	73.6244	71.3832	73.1777	73.3779	73.4522	73.9219	73.395	73.7876	0.00168114	0.0360887	0.00771756	0.00514521	0.00469624	0.00344912	0.00471821	0.00260245
3.24547	69.6323	69.4936	67.4325	69.0714	69.2613	69.3313	69.7728	69.2777	69.6468	0.00204652	0.0361215	0.00810831	0.00550586	0.00491239	0.00307938	0.00509938	0.00242005
3.34048	65.7312	65.5947	63.7033	65.1955	65.3756	65.4423	65.8569	65.3913	65.7385	0.00208009	0.0360182	0.00816891	0.00565793	0.00474984	0.00269692	0.00517173	0.00198983
3.43828	62.023	61.9147	60.1829	61.5373	61.708	61.772	62.1609	61.723	62.0498	0.00175255	0.0353537	0.00785248	0.00530621	0.00437604	0.00291182	0.00483615	0.00200966
3.53893	58.5607	58.4412	56.8591	58.0845	58.2461	58.3081	58.6725	58.2606	58.5681	0.00207184	0.0350657	0.00817053	0.00551231	0.0046429	0.00279663	0.00512949	0.0021277
3.64253	55.2679	55.1627	53.7206	54.8255	54.9785	55.039	55.3801	54.9923	55.2819	0.00191082	0.0346321	0.00802722	0.00540847	0.00436383	0.00271196	0.00498627	0.00189594
3.74917	52.1776	52.0682	50.7567	51.7495	51.8942	51.9535	52.2725	51.9075	52.1803	0.00210672	0.0342957	0.00823013	0.00556908	0.00447774	0.0025565	0.00517784	0.00187542
3.85892	49.2491	49.1474	47.9574	48.8461	48.983	49.0415	49.3394	48.9957	49.2527	0.00208213	0.0337522	0.00821229	0.00551482	0.00437972	0.0025756	0.00514847	0.00188639
3.97189	46.4862	46.3906	45.3131	46.1057	46.2351	46.293	46.571	46.2473	46.4895	0.00207164	0.0332621	0.00821185	0.00550601	0.00428109	0.00251587	0.00514221	0.00180868
4.08817	43.88	43.7884	42.8151	43.5191	43.6415	43.6988	43.958	43.6531	43.8813	0.00209824	0.0327785	0.00824798	0.00553408	0.00422065	0.0024335	0.00517331	0.00173439
4.20785	41.4201	41.3322	40.455	41.0777	41.1933	41.2502	41.4918	41.2044	41.4196	0.0021279	0.0322858	0.00828691	0.00556849	0.00416436	0.00234446	0.00520821	0.00165394
4.33103	39.0967	39.0139	38.225	38.7733	38.8826	38.9389	39.1639	38.8932	39.096	0.0021223	0.0317536	0.00829025	0.00556877	0.00407538	0.00228408	0.00520784	0.0015752
4.45782	36.9044	36.8257	36.1178	36.5983	36.7014	36.7574	36.9667	36.7116	36.9028	0.00213724	0.0312003	0.00831373	0.00558282	0.00401048	0.00223114	0.00522694	0.00152769
4.58832	34.8346	34.7602	34.1265	34.5452	34.6427	34.6981	34.8929	34.6524	34.8327	0.00213837	0.0306412	0.00832321	0.00558852	0.00393244	0.00217722	0.00523321	0.00146261
4.72265	32.8811	32.8106	32.2446	32.6074	32.6995	32.7544	32.9354	32.7087	32.8788	0.00214326	0.0300749	0.00833612	0.00559812	0.00386014	0.00212316	0.00524326	0.00140023
4.8609	31.037	30.9704	30.4659	30.7784	30.8653	30.9195	31.0878	30.8741	31.0345	0.00214571	0.0295007	0.00834628	0.00560576	0.00378746	0.00207257	0.0052509	0.00133853
5.0032	29.2963	29.2335	28.7848	29.0519	29.134	29.1875	29.3439	29.1424	29.2937	0.0021434	0.0289204	0.0083513	0.0056093	0.00371221	0.00202649	0.00525375	0.00127569
5.14967	27.6531	27.594	27.1959	27.4223	27.4999	27.5525	27.6978	27.5078	27.6506	0.0021386	0.0283366	0.0083534	0.00561059	0.00363674	0.00198409	0.00525398	0.00121285
5.30043	26.102	26.0464	25.6941	25.8842	25.9574	26.0092	26.1441	25.965	26.0996	0.00213018	0.0277514	0.00835138	0.00560855	0.00356009	0.00194586	0.00525039	0.00114873
5.45559	24.6378	24.5857	24.2746	24.4324	24.5015	24.5522	24.6776	24.5086	24.6357	0.00211761	0.0271667	0.00834457	0.00560258	0.00348185	0.00191234	0.00524232	0.00108253
5.61531	23.2556	23.2069	22.9329	23.062	23.1272	23.1769	23.2934	23.134	23.2539	0.00209974	0.0265843	0.00833164	0.00559141	0.00340102	0.00188474	0.00522846	0.00101342
5.77969	21.9508	21.9054	21.6647	21.7685	21.83	21.8786	21.9869	21.8365	21.9496	0.00207444	0.026006	0.00831017	0.00557284	0.00331567	0.00186514	0.00520643	0.000939947
5.94889	20.7189	20.6769	20.4661	20.5475	20.6057	20.653	20.7536	20.6118	20.7185	0.00203733	0.0254334	0.00827521	0.00554233	0.0032217	0.00185799	0.00517138	0.000860032
6.12304	19.5557	19.5174	19.3332	19.3951	19.45	19.496	19.5896	19.4558	19.5565	0.0019764	0.0248666	0.00821347	0.00548758	0.00310762	0.00187561	0.00511029	0.000771587
6.3023	18.4561	18.4228	18.2625	18.3073	18.3591	18.4038	18.4908	18.3646	18.4597	0.00183119	0.0242737	0.0080643	0.00534697	0.0029133	0.00198297	0.00496199	0.000707223
6.48679	17.4181	17.3897	17.2506	17.2805	17.3294	17.3728	17.4537	17.3347	17.4243	0.0016425	0.0235111	0.00790318	0.00515889	0.00266456	0.0021719	0.00479241	0.000865327
6.67669	16.4408	16.4145	16.2942	16.3113	16.3575	16.3995	16.4748	16.3625	16.4471	0.00159764	0.0228128	0.00787898	0.00510871	0.00255254	0.00223502	0.00476198	0.000974427
6.87215	15.5188	15.494	15.3905	15.3965	15.4401	15.4807	15.5508	15.4448	15.5247	0.00159927	0.0221653	0.00789164	0.00510295	0.00248708	0.00225511	0.00477106	0.00104042
7.07333	14.6488	14.6251	14.5364	14.533	14.5741	14.6133	14.6786	14.5786	14.654	0.00162109	0.0215507	0.00791957	0.00511758	0.00244411	0.00225438	0.00479689	0.00108239
7.2804	13.8277	13.805	13.7294	13.7179	13.7568	13.7945	13.8553	13.761	13.8321	0.00165268	0.0209613	0.00795484	0.0051432	0.00241426	0.00224136	0.00483093	0.00110884
7.49353	13.0527	13.0308	12.9668	12.9486	12.9852	13.0216	13.0783	12.9893	13.0564	0.00168881	0.0203929	0.00799359	0.00517495	0.00239272	0.00222045	0.00486896	0.00112445
7.71291	12.3211	12.3001	12.2462	12.2224	12.257	12.2919	12.3448	12.2608	12.3242	0.00172659	0.0198429	0.00803365	0.00520999	0.00237668	0.00219428	0.00490861	0.00113213
7.9387	11.6306	11.6104	11.5654	11.5369	11.5696	11.6031	11.6524	11.5732	11.633	0.00176437	0.0193097	0.00807372	0.00524655	0.00236437	0.0021646	0.00494846	0.00113386
8.1711	10.9787	10.9593	10.9221	10.8899	10.9207	10.9529	10.9989	10.9242	10.9806	0.0018012	0.018792	0.00811301	0.00528347	0.00235464	0.00213259	0.00498763	0.00113103
8.41031	10.3634	10.3447	10.3144	10.2792	10.3083	10.3391	10.3821	10.3115	10.3648	0.00183652	0.0182889	0.00815105	0.00532001	0.0023467	0.00209911	0.0050256	0.00112469
8.65652	9.78258	9.76463	9.74027	9.70273	9.73019	9.7597	9.79982	9.73326	9.78352	0.00187006	0.0177997	0.00818753	0.00535566	0.00234001	0.0020648	0.00506203	0.00111563
8.90994	9.23428	9.21707	9.19789	9.1586	9.18451	9.21274	9.25023	9.18742	9.23486	0.00190169	0.0173238	0.00822231	0.00539011	0.00233422	0.00203012	0.00509677	0.00110447
9.17077	8.71671	8.70021	8.68554	8.64498	8.66944	8.69642	8.73146	8.67219	8.71696	0.00193137	0.0168608	0.00825531	0.00542317	0.00232905	0.00199544	0.00512972	0.00109169
9.43925	8.22813	8.21233	8.20155	8.16016	8.18325	8.20901	8.24179	8.18586	8.22811	0.00195913	0.0164103	0.0082865	0.00545473	0.00232434	0.00196103	0.00516086	0.00107768
9.71558	7.76693	7.75182	7.74438	7.70254	7.72433	7.74892	7.77959	7.7268	7.76668	0.00198505	0.0159719	0.00831593	0.00548473	0.00231996	0.00192709	0.00519021	0.00106274
10	7.33157	7.31713	7.31256	7.27059	7.29115	7.3146	7.3433	7.29348	7.33113	0.0020092	0.0155452	0.00834363	0.00551317	0.00231583	0.00189377	0.00521782	0.00104714

